Batch Informed Trees (BIT*)

Path planning through complex obstacle spaces is a fundamental requirement of many mobile robot applications. Recently a rapid convergence path planning algorithm, Batch Informed Trees (BIT*), was introduced. This work serves as a concise write-up and explanation of BIT*. This work includes a description of BIT* and how BIT* operates, a graphical demonstration of BIT*, and simulation results where BIT* is compared to Optimal Rapidly-exploring Random Trees (RRT*).

==> pics/manhattan/straight.csv <==
x,y
-1.2062103,-0.89214086
-2.4928346,-1.8437578
-3.7794589,-2.7953747
-5.0660832,-3.7469916
-6.3527075,-4.6986085
-7.6393319,-5.6502254
-8.9259562,-6.6018424
-10.21258,-7.5534593
-11.499205,-8.5050762
-12.785829,-9.4566931
-14.072453,-10.40831
-15.359078,-11.359927
-16.645702,-12.311544
-17.932326,-13.263161
-19.218951,-14.214778
-20.505575,-15.166395
-21.792199,-16.118012
-23.078824,-17.069628
-24.365448,-18.021245
-25.652072,-18.972862
-26.938697,-19.924479
-28.225321,-20.876096
-29.511945,-21.827713
-30.798569,-22.77933
-32.085194,-23.730947
-33.371818,-24.682564
-34.658442,-25.634181
-35.945067,-26.585798
-37.231691,-27.537415
-38.518315,-28.489031
-39.80494,-29.440648
-41.091564,-30.392265
-42.378188,-31.343882
-43.664813,-32.295499
-44.951437,-33.247116
-46.238061,-34.198733
-47.524686,-35.15035
-48.81131,-36.101967
-50.097934,-37.053584
-51.384558,-38.005201
-52.671183,-38.956818
-53.957807,-39.908434
-55.244431,-40.860051
-56.531056,-41.811668
-57.81768,-42.763285
-59.104304,-43.714902
-60.390929,-44.666519
-61.677553,-45.618136
-62.964177,-46.569753
-64.250802,-47.52137
-65.537426,-48.472987
-66.82405,-49.424604
-68.110675,-50.376221
-69.397299,-51.327837
-70.683923,-52.279454
-71.970548,-53.231071
-73.257172,-54.182688
-74.543796,-55.134305
-75.83042,-56.085922
-77.117045,-57.037539
-78.403669,-57.989156
-79.690293,-58.940773
-80.976918,-59.89239
-82.263542,-60.844007
-83.550166,-61.795624
-84.836791,-62.74724
-86.123415,-63.698857
-87.410039,-64.650474
-88.696664,-65.602091
-89.983288,-66.553708
-91.269912,-67.505325
-92.556537,-68.456942
-93.843161,-69.408559
-95.129785,-70.360176
-96.416409,-71.311793
-97.703034,-72.26341
-98.989658,-73.215027
-100.27628,-74.166643
-101.56291,-75.11826
-102.84953,-76.069877
-104.13616,-77.021494
-105.42278,-77.973111
-106.7094,-78.924728
-107.99603,-79.876345
-109.28265,-80.827962
-110.56928,-81.779579
-111.8559,-82.731196
-113.14253,-83.682813
-114.42915,-84.63443
-115.71577,-85.586046
-117.0024,-86.537663
-118.28902,-87.48928
-119.57565,-88.440897
-120.86227,-89.392514
-122.1489,-90.344131
-123.43552,-91.295748
-124.72214,-92.247365
-126.00877,-93.198982
-127.29539,-94.150599
-128.58202,-95.102216
-129.86864,-96.053833
-131.15527,-97.005449
-132.44189,-97.957066
-133.72851,-98.908683
-135.01514,-99.8603
-136.30176,-100.81192
-137.58839,-101.76353
-138.87501,-102.71515
-140.16164,-103.66677
-141.44826,-104.61838
-142.73488,-105.57
-144.02151,-106.52162
-145.30813,-107.47324
-146.59476,-108.42485
-147.88138,-109.37647
-149.16801,-110.32809
-150.45463,-111.2797
-151.74125,-112.23132
-153.02788,-113.18294
-154.3145,-114.13455
-155.60113,-115.08617
-156.88775,-116.03779
-158.17438,-116.9894
-159.461,-117.94102
-160.74763,-118.89264
-162.03425,-119.84426
-163.32087,-120.79587
-164.6075,-121.74749
-165.89412,-122.69911
-167.18075,-123.65072
-168.46737,-124.60234
-169.754,-125.55396
-171.04062,-126.50557
-172.32724,-127.45719
-173.61387,-128.40881
-174.90049,-129.36042
-176.18712,-130.31204
-177.47374,-131.26366
-178.76037,-132.21528
-180.04699,-133.16689
-181.33361,-134.11851
-182.62024,-135.07013
-183.90686,-136.02174
-185.19349,-136.97336
-186.48011,-137.92498
-187.76674,-138.87659
-189.05336,-139.82821
-190.33998,-140.77983
-191.62661,-141.73144
-192.91323,-142.68306
-194.19986,-143.63468
-195.48648,-144.5863
-196.77311,-145.53791
-198.05973,-146.48953
-199.34635,-147.44115
-200.63298,-148.39276
-201.9196,-149.34438
-203.20623,-150.296
-204.49285,-151.24761
-205.77948,-152.19923
-207.0661,-153.15085
-208.35272,-154.10246
-209.63935,-155.05408
-210.92597,-156.0057
-212.2126,-156.95732
-213.49922,-157.90893
-214.78585,-158.86055
-216.07247,-159.81217
-217.35909,-160.76378
-218.64572,-161.7154
-219.93234,-162.66702
-221.21897,-163.61863
-222.50559,-164.57025
-223.79222,-165.52187
-225.07884,-166.47348
-226.36547,-167.4251
-227.65209,-168.37672
-228.93871,-169.32834
-230.22534,-170.27995
-231.51196,-171.23157
-232.79859,-172.18319
-234.08521,-173.1348
-235.37184,-174.08642
-236.65846,-175.03804
-237.94508,-175.98965
-239.23171,-176.94127
-240.51833,-177.89289
-241.80496,-178.8445
-243.09158,-179.79612
-244.37821,-180.74774
-245.66483,-181.69935
-246.95145,-182.65097
-248.23808,-183.60259
-249.5247,-184.55421
-250.81133,-185.50582
-252.09795,-186.45744
-253.38458,-187.40906
-254.6712,-188.36067
-255.95782,-189.31229
-257.24445,-190.26391
-258.53107,-191.21552
-259.8177,-192.16714
-261.10432,-193.11876
-262.39095,-194.07037
-263.67757,-195.02199
-264.96419,-195.97361
-266.25082,-196.92523
-267.53744,-197.87684
-268.82407,-198.82846
-270.11069,-199.78008
-271.39732,-200.73169
-272.68394,-201.68331
-273.97056,-202.63493
-275.25719,-203.58654
-276.54381,-204.53816
-277.83044,-205.48978
-279.11706,-206.44139
-280.40369,-207.39301
-281.69031,-208.34463
-282.97693,-209.29625
-284.26356,-210.24786
-285.55018,-211.19948
-286.83681,-212.1511
-288.12343,-213.10271
-289.41006,-214.05433
-290.69668,-215.00595
-291.98331,-215.95756
-293.26993,-216.90918
-294.55655,-217.8608
-295.84318,-218.81241
-297.1298,-219.76403
-298.41643,-220.71565
-299.70305,-221.66727
-300.98968,-222.61888
-302.2763,-223.5705
-303.56292,-224.52212
-304.84955,-225.47373
-306.13617,-226.42535
-307.4228,-227.37697
-308.70942,-228.32858
-309.99605,-229.2802
-311.28267,-230.23182
-312.56929,-231.18343
-313.85592,-232.13505
-315.14254,-233.08667
-316.42917,-234.03829
-317.71579,-234.9899
-319.00242,-235.94152
-320.28904,-236.89314
-321.57566,-237.84475
-322.86229,-238.79637
-324.14891,-239.74799
-325.43554,-240.6996
-326.72216,-241.65122
-328.00879,-242.60284
-329.29541,-243.55445
-330.58203,-244.50607
-331.86866,-245.45769
-333.15528,-246.40931
-334.44191,-247.36092
-335.72853,-248.31254
-337.01516,-249.26416
-338.30178,-250.21577
-339.5884,-251.16739
-340.87503,-252.11901
-342.16165,-253.07062
-343.44828,-254.02224
-344.7349,-254.97386
-346.02153,-255.92547
-347.30815,-256.87709
-348.59477,-257.82871
-349.8814,-258.78033
-351.16802,-259.73194
-352.45465,-260.68356
-353.74127,-261.63518
-355.0279,-262.58679
-356.31452,-263.53841
-357.60114,-264.49003
-358.88777,-265.44164
-360.17439,-266.39326
-361.46102,-267.34488
-362.74764,-268.29649
-364.03427,-269.24811
-365.32089,-270.19973
-366.60752,-271.15135
-367.89414,-272.10296
-369.18076,-273.05458
-370.46739,-274.0062
-371.75401,-274.95781
-373.04064,-275.90943
-374.32726,-276.86105
-375.61389,-277.81266
-376.90051,-278.76428
-378.18713,-279.7159
-379.47376,-280.66751
-380.76038,-281.61913
-382.04701,-282.57075
-383.33363,-283.52237
-384.62026,-284.47398
-385.90688,-285.4256
-387.1935,-286.37722
-388.48013,-287.32883
-389.76675,-288.28045
-391.05338,-289.23207
-392.34,-290.18368
-393.62663,-291.1353
-394.91325,-292.08692
-396.19987,-293.03853
-397.4865,-293.99015
-398.77312,-294.94177
-400.05975,-295.89338
-401.34637,-296.845
-402.633,-297.79662
-403.91962,-298.74824
-405.20624,-299.69985
-406.49287,-300.65147
-407.77949,-301.60309
-409.06612,-302.5547
-410.35274,-303.50632
-411.63937,-304.45794
-412.92599,-305.40955
-414.21261,-306.36117
-415.49924,-307.31279
-416.78586,-308.2644
-418.07249,-309.21602
-419.35911,-310.16764
-420.64574,-311.11926
-421.93236,-312.07087
-423.21898,-313.02249
-424.50561,-313.97411
-425.79223,-314.92572
-427.07886,-315.87734
-428.36548,-316.82896
-429.65211,-317.78057
-430.93873,-318.73219
-432.22536,-319.68381
-433.51198,-320.63542
-434.7986,-321.58704
-436.08523,-322.53866
-437.37185,-323.49028
-438.65848,-324.44189
-439.9451,-325.39351
-441.23173,-326.34513
-442.51835,-327.29674
-443.80497,-328.24836
-445.0916,-329.19998
-446.37822,-330.15159
-447.66485,-331.10321
-448.95147,-332.05483
-450.2381,-333.00644
-451.52472,-333.95806
-452.81134,-334.90968
-454.09797,-335.8613
-455.38459,-336.81291
-456.67122,-337.76453
-457.95784,-338.71615
-459.24447,-339.66776
-460.53109,-340.61938
-461.81771,-341.571
-463.10434,-342.52261
-464.39096,-343.47423
-465.67759,-344.42585
-466.96421,-345.37746
-468.25084,-346.32908
-469.53746,-347.2807
-470.82408,-348.23232
-472.11071,-349.18393
-473.39733,-350.13555
-474.68396,-351.08717
-475.97058,-352.03878
-477.25721,-352.9904
-478.54383,-353.94202
-479.83045,-354.89363
-481.11708,-355.84525
-482.4037,-356.79687
-483.69033,-357.74848
-484.97695,-358.7001
-486.26358,-359.65172
-487.5502,-360.60334
-488.83682,-361.55495
-490.12345,-362.50657
-491.41007,-363.45819
-492.6967,-364.4098
-493.91682,-365.28236
-495.24054,-366.18176
-496.56427,-367.08115
-497.88799,-367.98055
-499.21171,-368.87994
-500.53543,-369.77934
-501.85916,-370.67873
-503.18288,-371.57813
-504.5066,-372.47752
-505.83033,-373.37692
-507.15405,-374.27631
-508.47777,-375.17571
-509.80149,-376.0751
-511.12522,-376.9745
-512.44894,-377.87389
-513.77266,-378.77329
-515.09638,-379.67268
-516.42011,-380.57208
-517.74383,-381.47147
-519.06755,-382.37087
-520.39128,-383.27026
-521.715,-384.16966
-523.03872,-385.06905
-524.36244,-385.96845
-525.68617,-386.86784
-527.00989,-387.76724
-528.33361,-388.66663
-529.65734,-389.56603
-530.98106,-390.46542
-532.30478,-391.36482
-533.6285,-392.26422
-534.95223,-393.16361
-536.27595,-394.06301
-537.59967,-394.9624
-538.92339,-395.8618
-540.24712,-396.76119
-541.57084,-397.66059
-542.89456,-398.55998
-544.21829,-399.45938
-545.54201,-400.35877
-546.86573,-401.25817
-548.18945,-402.15756
-549.51318,-403.05696
-550.8369,-403.95635
-552.16062,-404.85575
-553.48435,-405.75514
-554.80807,-406.65454
-556.13179,-407.55393
-557.45551,-408.45333
-558.77924,-409.35272
-560.10296,-410.25212
-561.42668,-411.15151
-562.7504,-412.05091
-564.07413,-412.9503
-565.39785,-413.8497
-566.72157,-414.74909
-568.0453,-415.64849
-569.36902,-416.54788
-570.69274,-417.44728
-572.01646,-418.34667
-573.34019,-419.24607
-574.66391,-420.14546
-575.98763,-421.04486
-577.31136,-421.94426
-578.63508,-422.84365
-579.9588,-423.74305
-581.28252,-424.64244
-582.60625,-425.54184
-583.92997,-426.44123
-585.25369,-427.34063
-586.57741,-428.24002
-587.90114,-429.13942
-589.22486,-430.03881
-590.54858,-430.93821
-591.87231,-431.8376
-593.19603,-432.737
-594.51975,-433.63639
-595.84347,-434.53579
-597.1672,-435.43518
-598.49092,-436.33458
-599.81464,-437.23397
-601.13836,-438.13337
-602.46209,-439.03276
-603.78581,-439.93216
-605.10953,-440.83155
-606.43326,-441.73095
-607.75698,-442.63034
-609.0807,-443.52974
-610.40442,-444.42913
-611.72815,-445.32853
-613.05187,-446.22792
-614.37559,-447.12732
-615.69932,-448.02671
-617.02304,-448.92611
-618.34676,-449.8255
-619.67048,-450.7249
-620.99421,-451.6243
-622.31793,-452.52369
-623.64165,-453.42309
-624.96537,-454.32248
-626.2891,-455.22188
-627.61282,-456.12127
-628.93654,-457.02067
-630.26027,-457.92006
-631.58399,-458.81946
-632.90771,-459.71885
-634.23143,-460.61825
-635.55516,-461.51764
-636.87888,-462.41704
-638.2026,-463.31643
-639.52633,-464.21583
-640.85005,-465.11522
-642.17377,-466.01462
-643.49749,-466.91401
-644.82122,-467.81341
-646.14494,-468.7128
-647.46866,-469.6122
-648.79238,-470.51159
-650.11611,-471.41099
-651.43983,-472.31038
-652.76355,-473.20978
-654.08728,-474.10917
-655.411,-475.00857
-656.73472,-475.90796
-658.05844,-476.80736
-659.38217,-477.70675
-660.70589,-478.60615
-662.02961,-479.50554
-663.35334,-480.40494
-664.67706,-481.30434
-666.00078,-482.20373
-667.3245,-483.10313
-668.64823,-484.00252
-669.97195,-484.90192
-671.29567,-485.80131
-672.61939,-486.70071
-673.94312,-487.6001
-675.26684,-488.4995
-676.59056,-489.39889
-677.91429,-490.29829
-679.23801,-491.19768
-680.56173,-492.09708
-681.88545,-492.99647
-683.20918,-493.89587
-684.5329,-494.79526
-685.85662,-495.69466
-687.18035,-496.59405
-688.50407,-497.49345
-689.82779,-498.39284
-691.15151,-499.29224
-692.47524,-500.19163
-693.79896,-501.09103
-695.12268,-501.99042
-696.4464,-502.88982
-697.77013,-503.78921
-699.09385,-504.68861
-700.41757,-505.588
-701.7413,-506.4874
-703.06502,-507.38679
-704.38874,-508.28619
-705.71246,-509.18558
-707.03619,-510.08498
-708.35991,-510.98437
-709.68363,-511.88377
-711.00736,-512.78317
-712.33108,-513.68256
-713.6548,-514.58196
-714.97852,-515.48135
-716.30225,-516.38075
-717.62597,-517.28014
-718.94969,-518.17954
-720.27341,-519.07893
-721.59714,-519.97833
-722.92086,-520.87772
-724.24458,-521.77712
-725.56831,-522.67651
-726.89203,-523.57591
-728.21575,-524.4753
-729.53947,-525.3747
-730.8632,-526.27409
-732.18692,-527.17349
-733.51064,-528.07288
-734.83437,-528.97228
-736.15809,-529.87167
-737.48181,-530.77107
-738.80553,-531.67046
-740.12926,-532.56986
-741.45298,-533.46925
-742.7767,-534.36865
-744.10042,-535.26804
-745.42415,-536.16744
-746.74787,-537.06683
-748.07159,-537.96623
-749.31758,-538.80126
-750.7213,-539.57014
-752.12503,-540.33902
-753.52875,-541.10791
-754.93247,-541.87679
-756.33619,-542.64568
-757.73991,-543.41456
-759.14363,-544.18344
-760.54735,-544.95233
-761.95107,-545.72121
-763.35479,-546.4901
-764.75851,-547.25898
-766.16223,-548.02786
-767.56596,-548.79675
-768.96968,-549.56563
-770.3734,-550.33452
-771.77712,-551.1034
-773.18084,-551.87228
-774.58456,-552.64117
-775.98828,-553.41005
-777.392,-554.17894
-778.79572,-554.94782
-780.19944,-555.7167
-781.60316,-556.48559
-783.00689,-557.25447
-784.41061,-558.02336
-785.81433,-558.79224
-787.21805,-559.56112
-788.62177,-560.33001
-790.02549,-561.09889
-791.42921,-561.86778
-792.83293,-562.63666
-794.23665,-563.40554
-795.64037,-564.17443
-797.04409,-564.94331
-798.44782,-565.7122
-799.85154,-566.48108
-801.25526,-567.24996
-802.65898,-568.01885
-804.0627,-568.78773
-805.46642,-569.55662
-806.87014,-570.3255
-808.27386,-571.09438
-809.67758,-571.86327
-811.0813,-572.63215
-812.48503,-573.40104
-813.88875,-574.16992
-815.29247,-574.9388
-816.69619,-575.70769
-818.09991,-576.47657
-819.50363,-577.24546
-820.90735,-578.01434
-822.31107,-578.78322
-823.71479,-579.55211
-825.11851,-580.32099
-826.52223,-581.08988
-827.92596,-581.85876
-829.32968,-582.62764
-830.7334,-583.39653
-832.13712,-584.16541
-833.54084,-584.9343
-834.94456,-585.70318
-836.34828,-586.47206
-837.752,-587.24095
-839.15572,-588.00983
-840.55944,-588.77872
-841.96316,-589.5476
-843.36689,-590.31648
-844.77061,-591.08537
-846.17433,-591.85425
-847.57805,-592.62314
-848.98177,-593.39202
-850.38549,-594.1609
-851.78921,-594.92979
-853.19293,-595.69867
-854.59665,-596.46756
-856.00037,-597.23644
-857.40409,-598.00532
-858.80782,-598.77421
-860.21154,-599.54309
-861.61526,-600.31198
-863.01898,-601.08086
-864.4227,-601.84974
-865.82642,-602.61863
-867.23014,-603.38751
-868.63386,-604.1564
-870.03758,-604.92528
-871.4413,-605.69416
-872.84503,-606.46305
-874.24875,-607.23193
-875.65247,-608.00082
-877.05619,-608.7697
-878.45991,-609.53858
-879.86363,-610.30747
-881.26735,-611.07635
-882.67107,-611.84524
-884.07479,-612.61412
-885.47851,-613.383
-886.88223,-614.15189
-888.28596,-614.92077
-889.68968,-615.68966
-891.0934,-616.45854
-892.49712,-617.22742
-893.90084,-617.99631
-895.30456,-618.76519
-896.70828,-619.53408
-898.112,-620.30296
-899.51572,-621.07184
-900.91944,-621.84073
-902.32316,-622.60961
-903.72689,-623.37849
-905.13061,-624.14738
-906.53433,-624.91626
-907.93805,-625.68515
-909.34177,-626.45403
-910.74549,-627.22291
-912.14921,-627.9918
-913.55293,-628.76068
-914.95665,-629.52957
-916.36037,-630.29845
-917.76409,-631.06733
-919.16782,-631.83622
-920.57154,-632.6051
-921.97526,-633.37399
-923.37898,-634.14287
-924.7827,-634.91175
-926.18642,-635.68064
-927.59014,-636.44952
-928.99386,-637.21841
-930.39758,-637.98729
-931.8013,-638.75617
-933.20503,-639.52506
-934.60875,-640.29394
-936.01247,-641.06283
-937.41619,-641.83171
-938.81991,-642.60059
-940.22363,-643.36948
-941.62735,-644.13836
-943.03107,-644.90725
-944.43479,-645.67613
-945.83851,-646.44501
-947.24223,-647.2139
-948.64596,-647.98278
-950.04968,-648.75167
-951.4534,-649.52055
-952.85712,-650.28943
-954.26084,-651.05832
-955.66456,-651.8272
-957.06828,-652.59609
-958.472,-653.36497
-959.87572,-654.13385
-961.27944,-654.90274
-962.68316,-655.67162
-964.08689,-656.44051
-965.49061,-657.20939
-966.89433,-657.97827
-968.29805,-658.74716
-969.70177,-659.51604
-971.10549,-660.28493
-972.50921,-661.05381
-973.91293,-661.82269
-975.31665,-662.59158
-976.72037,-663.36046
-978.1241,-664.12935
-979.52782,-664.89823
-980.93154,-665.66711
-982.33526,-666.436
-983.73898,-667.20488
-985.1427,-667.97377
-986.54642,-668.74265
-987.95014,-669.51153
-989.35386,-670.28042
-990.75758,-671.0493
-992.1613,-671.81819
-993.56503,-672.58707
-994.96875,-673.35595
-996.37247,-674.12484
-997.77619,-674.89372
-999.17991,-675.66261
-1000.5836,-676.43149
-1001.9874,-677.20037
-1003.3911,-677.96926
-1004.7948,-678.73814
-1006.1985,-679.50703
-1007.6022,-680.27591
-1009.006,-681.04479
-1010.4097,-681.81368
-1011.8134,-682.58256
-1013.2171,-683.35145
-1014.6208,-684.12033
-1016.0246,-684.88921
-1017.4283,-685.6581
-1018.832,-686.42698
-1020.2357,-687.19587
-1021.6394,-687.96475
-1023.0432,-688.73363
-1024.4469,-689.50252
-1025.8506,-690.2714
-1027.2543,-691.04029
-1028.658,-691.80917
-1030.0618,-692.57805
-1031.4655,-693.34694
-1032.8692,-694.11582
-1034.2729,-694.88471
-1035.6767,-695.65359
-1037.0804,-696.42247
-1038.4841,-697.19136
-1039.8878,-697.96024
-1041.2915,-698.72913
-1042.6953,-699.49801
-1044.099,-700.26689
-1045.5027,-701.03578
-1046.9064,-701.80466
-1048.3101,-702.57355
-1049.7139,-703.34243
-1051.1176,-704.11131
-1052.5213,-704.8802
-1053.925,-705.64908
-1055.3287,-706.41797
-1056.7325,-707.18685
-1058.1362,-707.95573
-1059.5399,-708.72462
-1060.9436,-709.4935
-1062.3474,-710.26239
-1063.7511,-711.03127
-1065.0659,-711.75421
-1066.4657,-712.52984
-1067.8656,-713.30548
-1069.2654,-714.08112
-1070.6653,-714.85675
-1072.0651,-715.63239
-1073.465,-716.40802
-1074.8648,-717.18366
-1076.2647,-717.95929
-1077.6645,-718.73493
-1079.0644,-719.51056
-1080.4642,-720.2862
-1081.8641,-721.06183
-1083.2639,-721.83747
-1084.6638,-722.61311
-1086.0636,-723.38874
-1087.4635,-724.16438
-1088.8633,-724.94001
-1090.2632,-725.71565
-1091.663,-726.49128
-1093.0629,-727.26692
-1094.4627,-728.04255
-1095.8626,-728.81819
-1097.2624,-729.59382
-1098.6623,-730.36946
-1100.0621,-731.14509
-1101.462,-731.92073
-1102.8618,-732.69637
-1104.2617,-733.472
-1105.6615,-734.24764
-1107.0614,-735.02327
-1108.4612,-735.79891
-1109.8611,-736.57454
-1111.2609,-737.35018
-1112.6608,-738.12581
-1114.0606,-738.90145
-1115.4605,-739.67708
-1116.8603,-740.45272
-1118.2602,-741.22836
-1119.66,-742.00399
-1121.0599,-742.77963
-1122.4597,-743.55526
-1123.8596,-744.3309
-1125.2594,-745.10653
-1126.6593,-745.88217
-1128.0591,-746.6578
-1129.459,-747.43344
-1130.8588,-748.20907
-1132.2587,-748.98471
-1133.6585,-749.76035
-1135.0584,-750.53598
-1136.4582,-751.31162
-1137.8581,-752.08725
-1139.2579,-752.86289
-1140.6578,-753.63852
-1142.0576,-754.41416
-1143.4575,-755.18979
-1144.8573,-755.96543
-1146.2572,-756.74106
-1147.657,-757.5167
-1149.0569,-758.29233
-1150.4567,-759.06797
-1151.8566,-759.84361
-1153.2564,-760.61924
-1154.6563,-761.39488
-1156.0561,-762.17051
-1157.456,-762.94615
-1158.8558,-763.72178
-1160.2557,-764.49742
-1161.6555,-765.27305
-1163.0554,-766.04869
-1164.4552,-766.82432
-1165.8551,-767.59996
-1167.2549,-768.3756
-1168.6548,-769.15123
-1170.0546,-769.92687
-1171.4545,-770.7025
-1172.8543,-771.47814
-1174.2542,-772.25377
-1175.654,-773.02941
-1177.0539,-773.80504
-1178.4537,-774.58068
-1179.8536,-775.35631
-1181.2534,-776.13195
-1182.6533,-776.90759
-1184.0531,-777.68322
-1185.453,-778.45886
-1186.8528,-779.23449
-1188.2527,-780.01013
-1189.6525,-780.78576
-1191.0524,-781.5614
-1192.4522,-782.33703
-1193.8521,-783.11267
-1195.2519,-783.8883
-1196.6518,-784.66394
-1198.0516,-785.43958
-1199.4515,-786.21521
-1200.8513,-786.99085
-1202.2512,-787.76648
-1203.651,-788.54212
-1205.0509,-789.31775
-1206.4507,-790.09339
-1207.8506,-790.86902
-1209.2504,-791.64466
-1210.6503,-792.42029
-1212.0501,-793.19593
-1213.45,-793.97156
-1214.8498,-794.7472
-1216.2497,-795.52284
-1217.6495,-796.29847
-1219.0494,-797.07411
-1220.4492,-797.84974
-1221.8491,-798.62538
-1223.2489,-799.40101
-1224.6488,-800.17665
-1226.0486,-800.95228
-1227.4485,-801.72792
-1228.8483,-802.50355
-1230.2482,-803.27919
-1231.648,-804.05483
-1233.0479,-804.83046
-1234.4477,-805.6061
-1235.8476,-806.38173
-1237.2474,-807.15737
-1238.6473,-807.933
-1240.0471,-808.70864
-1241.447,-809.48427
-1242.8468,-810.25991
-1244.2467,-811.03554
-1245.6465,-811.81118
-1247.0464,-812.58682
-1248.4462,-813.36245
-1249.8461,-814.13809
-1251.2459,-814.91372
-1252.6458,-815.68936
-1254.0456,-816.46499
-1255.4455,-817.24063
-1256.8453,-818.01626
-1258.2452,-818.7919
-1259.645,-819.56753
-1261.0449,-820.34317
-1262.4447,-821.1188
-1263.8446,-821.89444
-1265.2444,-822.67008
-1266.6443,-823.44571
-1268.0441,-824.22135
-1269.444,-824.99698
-1270.8438,-825.77262
-1272.2437,-826.54825
-1273.6435,-827.32389
-1275.0434,-828.09952
-1276.4432,-828.87516
-1277.8431,-829.65079
-1279.2429,-830.42643
-1280.6428,-831.20207
-1282.0426,-831.9777
-1283.4425,-832.75334
-1284.8423,-833.52897
-1286.2422,-834.30461
-1287.642,-835.08024
-1289.0419,-835.85588
-1290.4417,-836.63151
-1291.8416,-837.40715
-1293.2414,-838.18278
-1294.6413,-838.95842
-1296.0411,-839.73406
-1297.441,-840.50969
-1298.8408,-841.28533
-1300.2407,-842.06096
-1301.6405,-842.8366
-1303.0404,-843.61223
-1304.4402,-844.38787
-1305.8401,-845.1635
-1307.2399,-845.93914
-1308.6398,-846.71477
-1310.0396,-847.49041
-1311.4395,-848.26604
-1312.8393,-849.04168
-1314.2392,-849.81732
-1315.639,-850.59295
-1317.0389,-851.36859
-1318.4387,-852.14422
-1319.8386,-852.91986
-1321.2384,-853.69549
-1322.6383,-854.47113
-1324.0381,-855.24676
-1325.438,-856.0224
-1326.8378,-856.79803
-1328.2377,-857.57367
-1329.6375,-858.34931
-1331.0374,-859.12494
-1332.4372,-859.90058
-1333.8371,-860.67621
-1335.2369,-861.45185
-1336.6368,-862.22748
-1338.0366,-863.00312
-1339.4365,-863.77875
-1340.8363,-864.55439
-1342.2362,-865.33002
-1343.636,-866.10566
-1345.0359,-866.8813
-1346.4357,-867.65693
-1347.8356,-868.43257
-1349.2354,-869.2082
-1350.6353,-869.98384
-1352.0351,-870.75947
-1353.435,-871.53511
-1354.8348,-872.31074
-1356.2347,-873.08638
-1357.6345,-873.86201
-1359.0344,-874.63765
-1360.4342,-875.41329
-1361.8341,-876.18892
-1363.2339,-876.96456
-1364.6338,-877.74019
-1366.0336,-878.51583
-1367.4335,-879.29146
-1368.8333,-880.0671
-1370.2332,-880.84273
-1371.633,-881.61837
-1373.0329,-882.394
-1374.4327,-883.16964
-1375.8326,-883.94527
-1377.2324,-884.72091
-1378.6323,-885.49655
-1380.0321,-886.27218
-1381.432,-887.04782
-1382.8318,-887.82345
-1384.2317,-888.59909
-1385.6315,-889.37472
-1387.0314,-890.15036
-1388.4312,-890.92599
-1389.8311,-891.70163
-1391.2309,-892.47726
-1392.6308,-893.2529
-1394.0306,-894.02854
-1395.4305,-894.80417
-1396.8303,-895.57981
-1398.2302,-896.35544
-1399.63,-897.13108
-1401.0299,-897.90671
-1402.4297,-898.68235
-1403.8296,-899.45798
-1405.2294,-900.23362
-1406.6293,-901.00925
-1408.0291,-901.78489
-1409.429,-902.56053
-1410.8288,-903.33616
-1412.2287,-904.1118
-1413.6285,-904.88743
-1415.0284,-905.66307
-1416.4282,-906.4387
-1417.8281,-907.21434
-1419.2279,-907.98997
-1420.6278,-908.76561
-1422.0276,-909.54124
-1423.4275,-910.31688
-1424.8273,-911.09251
-1426.2272,-911.86815
-1427.627,-912.64379
-1429.0269,-913.41942
-1430.4267,-914.19506
-1431.8266,-914.97069
-1433.2264,-915.74633
-1434.6263,-916.52196
-1436.0261,-917.2976
-1437.426,-918.07323
-1438.8258,-918.84887
-1440.2257,-919.6245
-1441.6255,-920.40014
-1443.0254,-921.17578
-1444.4252,-921.95141
-1445.8251,-922.72705
-1447.2249,-923.50268
-1448.6248,-924.27832
-1450.0246,-925.05395
-1451.4245,-925.82959
-1452.8243,-926.60522
-1454.2242,-927.38086
-1455.624,-928.15649
-1457.0239,-928.93213
-1458.4237,-929.70777
-1459.7361,-930.43492
-1461.1362,-931.2102
-1462.5362,-931.98547
-1463.9363,-932.76075
-1465.3364,-933.53602
-1466.7364,-934.3113
-1468.1365,-935.08657
-1469.5366,-935.86185
-1470.9366,-936.63712
-1472.3367,-937.4124
-1473.7368,-938.18768
-1475.1368,-938.96295
-1476.5369,-939.73823
-1477.937,-940.5135
-1479.337,-941.28878
-1480.7371,-942.06405
-1482.1372,-942.83933
-1483.5372,-943.6146
-1484.9373,-944.38988
-1486.3374,-945.16515
-1487.7374,-945.94043
-1489.1375,-946.7157
-1490.5376,-947.49098
-1491.9377,-948.26625
-1493.3377,-949.04153
-1494.7378,-949.8168
-1496.1379,-950.59208
-1497.5379,-951.36735
-1498.938,-952.14263
-1500.3381,-952.9179
-1501.7381,-953.69318
-1503.1382,-954.46845
-1504.5383,-955.24373
-1505.9383,-956.019
-1507.3384,-956.79428
-1508.7385,-957.56955
-1510.1385,-958.34483
-1511.5386,-959.12011
-1512.9387,-959.89538
-1514.3387,-960.67066
-1515.7388,-961.44593
-1517.1389,-962.22121
-1518.5389,-962.99648
-1519.939,-963.77176
-1521.3391,-964.54703
-1522.7391,-965.32231
-1524.1392,-966.09758
-1525.5393,-966.87286
-1526.9393,-967.64813
-1528.3394,-968.42341
-1529.7395,-969.19868
-1531.1395,-969.97396
-1532.5396,-970.74923
-1533.9397,-971.52451
-1535.3397,-972.29978
-1536.7398,-973.07506
-1538.1399,-973.85033
-1539.5399,-974.62561
-1540.94,-975.40088
-1542.3401,-976.17616
-1543.7401,-976.95143
-1545.1402,-977.72671
-1546.5403,-978.50198
-1547.9403,-979.27726
-1549.3404,-980.05254
-1550.7405,-980.82781
-1552.1406,-981.60309
-1553.5406,-982.37836
-1554.9407,-983.15364
-1556.3408,-983.92891
-1557.7408,-984.70419
-1559.1409,-985.47946
-1560.541,-986.25474
-1561.941,-987.03001
-1563.3411,-987.80529
-1564.7412,-988.58056
-1566.1412,-989.35584
-1567.5413,-990.13111
-1568.9414,-990.90639
-1570.3414,-991.68166
-1571.7415,-992.45694
-1573.1416,-993.23221
-1574.5416,-994.00749
-1575.9417,-994.78276
-1577.3418,-995.55804
-1578.7418,-996.33331
-1580.1419,-997.10859
-1581.542,-997.88386
-1582.942,-998.65914
-1584.3421,-999.43441
-1585.7422,-1000.2097
-1587.1422,-1000.985
-1588.5423,-1001.7602
-1589.9424,-1002.5355
-1591.3424,-1003.3108
-1592.7425,-1004.0861
-1594.1426,-1004.8613
-1595.5426,-1005.6366
-1596.9427,-1006.4119
-1598.3428,-1007.1872
-1599.7428,-1007.9624
-1601.1429,-1008.7377
-1602.543,-1009.513
-1603.943,-1010.2883
-1605.3431,-1011.0635
-1606.7432,-1011.8388
-1608.1432,-1012.6141
-1609.5433,-1013.3894
-1610.9434,-1014.1646
-1612.3434,-1014.9399
-1613.7435,-1015.7152
-1615.1436,-1016.4905
-1616.5437,-1017.2657
-1617.9437,-1018.041
-1619.3438,-1018.8163
-1620.7439,-1019.5916
-1622.1439,-1020.3668
-1623.544,-1021.1421
-1624.9441,-1021.9174
-1626.3441,-1022.6927
-1627.7442,-1023.4679
-1629.1443,-1024.2432
-1630.5443,-1025.0185
-1631.9444,-1025.7938
-1633.3445,-1026.569
-1634.7445,-1027.3443
-1636.1446,-1028.1196
-1637.5447,-1028.8949
-1638.9447,-1029.6701
-1640.3448,-1030.4454
-1641.7449,-1031.2207
-1643.1449,-1031.996
-1644.545,-1032.7712
-1645.9451,-1033.5465
-1647.3451,-1034.3218
-1648.7452,-1035.0971
-1650.1453,-1035.8723
-1651.5453,-1036.6476
-1652.9454,-1037.4229
-1654.3455,-1038.1982
-1655.7455,-1038.9734
-1657.1456,-1039.7487
-1658.5457,-1040.524
-1659.9457,-1041.2993
-1661.3458,-1042.0745
-1662.7459,-1042.8498
-1664.1459,-1043.6251
-1665.546,-1044.4004
-1666.9461,-1045.1757
-1668.3461,-1045.9509
-1669.7462,-1046.7262
-1671.1463,-1047.5015
-1672.5463,-1048.2768
-1673.9464,-1049.052
-1675.3465,-1049.8273
-1676.7465,-1050.6026
-1678.1466,-1051.3779
-1679.5467,-1052.1531
-1680.9468,-1052.9284
-1682.3468,-1053.7037
-1683.7469,-1054.479
-1685.147,-1055.2542
-1686.547,-1056.0295
-1687.9471,-1056.8048
-1689.3472,-1057.5801
-1690.7472,-1058.3553
-1692.1473,-1059.1306
-1693.5474,-1059.9059
-1694.9474,-1060.6812
-1696.3475,-1061.4564
-1697.7476,-1062.2317
-1699.1476,-1063.007
-1700.5477,-1063.7823
-1701.9478,-1064.5575
-1703.3478,-1065.3328
-1704.7479,-1066.1081
-1706.148,-1066.8834
-1707.548,-1067.6586
-1708.9481,-1068.4339
-1710.3482,-1069.2092
-1711.7482,-1069.9845
-1713.1483,-1070.7597
-1714.5484,-1071.535
-1715.9484,-1072.3103
-1717.3485,-1073.0856
-1718.7486,-1073.8608
-1720.1486,-1074.6361
-1721.5487,-1075.4114
-1722.9488,-1076.1867
-1724.3488,-1076.9619
-1725.7489,-1077.7372
-1727.149,-1078.5125
-1728.549,-1079.2878
-1729.9491,-1080.063
-1731.3492,-1080.8383
-1732.7492,-1081.6136
-1734.1493,-1082.3889
-1735.5494,-1083.1641
-1736.9494,-1083.9394
-1738.3495,-1084.7147
-1739.7496,-1085.49
-1741.1496,-1086.2652
-1742.5497,-1087.0405
-1743.9498,-1087.8158
-1745.3499,-1088.5911
-1746.7499,-1089.3663
-1748.15,-1090.1416
-1749.5501,-1090.9169
-1750.9501,-1091.6922
-1752.3502,-1092.4674
-1753.7503,-1093.2427
-1755.1503,-1094.018
-1756.5504,-1094.7933
-1757.9505,-1095.5685
-1759.3505,-1096.3438
-1760.7506,-1097.1191
-1762.1507,-1097.8944
-1763.5507,-1098.6696
-1764.9508,-1099.4449
-1766.3509,-1100.2202
-1767.7509,-1100.9955
-1769.151,-1101.7707
-1770.5511,-1102.546
-1771.9511,-1103.3213
-1773.3512,-1104.0966
-1774.7513,-1104.8718
-1776.1513,-1105.6471
-1777.5514,-1106.4224
-1778.9515,-1107.1977
-1780.3515,-1107.9729
-1781.7516,-1108.7482
-1783.1517,-1109.5235
-1784.5517,-1110.2988
-1785.9518,-1111.074
-1787.3519,-1111.8493
-1788.7519,-1112.6246
-1790.152,-1113.3999
-1791.5521,-1114.1751
-1792.9521,-1114.9504
-1794.3522,-1115.7257
-1795.7523,-1116.501
-1797.1523,-1117.2762
-1798.5524,-1118.0515
-1799.9525,-1118.8268
-1801.3525,-1119.6021
-1802.7526,-1120.3773
-1804.1527,-1121.1526
-1805.5527,-1121.9279
-1806.9528,-1122.7032
-1808.3529,-1123.4784
-1809.753,-1124.2537
-1811.153,-1125.029
-1812.5531,-1125.8043
-1813.9532,-1126.5795
-1815.3532,-1127.3548
-1816.7533,-1128.1301
-1818.1534,-1128.9054
-1819.5534,-1129.6806
-1820.9535,-1130.4559
-1822.3536,-1131.2312
-1823.7536,-1132.0065
-1825.1537,-1132.7817
-1826.5538,-1133.557
-1827.9538,-1134.3323
-1829.3539,-1135.1076
-1830.754,-1135.8828
-1832.154,-1136.6581
-1833.5541,-1137.4334
-1834.9542,-1138.2087
-1836.3542,-1138.9839
-1837.7543,-1139.7592
-1839.1544,-1140.5345
-1840.5544,-1141.3098
-1841.9545,-1142.085
-1843.3546,-1142.8603
-1844.7546,-1143.6356
-1846.1547,-1144.4109
-1847.5548,-1145.1861
-1848.9548,-1145.9614
-1850.3549,-1146.7367
-1851.755,-1147.512
-1853.155,-1148.2873
-1854.5551,-1149.0625
-1855.9552,-1149.8378
-1857.3552,-1150.6131
-1858.7553,-1151.3884
-1860.1554,-1152.1636
-1861.5554,-1152.9389
-1862.9555,-1153.7142
-1864.3556,-1154.4895
-1865.7556,-1155.2647
-1867.1557,-1156.04
-1868.5558,-1156.8153
-1869.9558,-1157.5906
-1871.3559,-1158.3658
-1872.756,-1159.1411
-1874.1561,-1159.9164
-1875.5561,-1160.6917
-1876.9562,-1161.4669
-1878.3563,-1162.2422
-1879.7563,-1163.0175
-1881.1564,-1163.7928
-1882.5565,-1164.568
-1883.9565,-1165.3433
-1885.3566,-1166.1186
-1886.7567,-1166.8939
-1888.1567,-1167.6691
-1889.5568,-1168.4444
-1890.9569,-1169.2197
-1892.3569,-1169.995
-1893.757,-1170.7702
-1895.1571,-1171.5455
-1896.5571,-1172.3208
-1897.9572,-1173.0961
-1899.3573,-1173.8713
-1900.7573,-1174.6466
-1902.1574,-1175.4219
-1903.5575,-1176.1972
-1904.9575,-1176.9724
-1906.3576,-1177.7477
-1907.7577,-1178.523
-1909.1577,-1179.2983
-1910.5578,-1180.0735
-1911.9579,-1180.8488
-1913.3579,-1181.6241
-1914.758,-1182.3994
-1916.1581,-1183.1746
-1917.5581,-1183.9499
-1918.9582,-1184.7252
-1920.3583,-1185.5005
-1921.7583,-1186.2757
-1923.1584,-1187.051
-1924.5585,-1187.8263
-1925.9585,-1188.6016
-1927.3586,-1189.3768
-1928.7587,-1190.1521
-1930.1587,-1190.9274
-1931.5588,-1191.7027
-1932.9589,-1192.4779
-1934.3589,-1193.2532
-1935.759,-1194.0285
-1937.1591,-1194.8038
-1938.5592,-1195.579
-1939.9592,-1196.3543
-1941.3593,-1197.1296
-1942.7594,-1197.9049
-1944.1594,-1198.6801
-1945.5595,-1199.4554
-1946.9596,-1200.2307
-1948.3596,-1201.006
-1949.7597,-1201.7812
-1951.1598,-1202.5565
-1952.5598,-1203.3318
-1953.9599,-1204.1071
-1955.36,-1204.8823
-1956.76,-1205.6576
-1958.0719,-1206.3855
-1959.4707,-1207.1626
-1960.8695,-1207.9398
-1962.2684,-1208.7169
-1963.6672,-1209.4941
-1965.066,-1210.2712
-1966.4648,-1211.0484
-1967.8636,-1211.8255
-1969.2625,-1212.6026
-1970.6613,-1213.3798
-1972.0601,-1214.1569
-1973.4589,-1214.9341
-1974.8578,-1215.7112
-1976.2566,-1216.4884
-1977.6554,-1217.2655
-1979.0542,-1218.0427
-1980.453,-1218.8198
-1981.8519,-1219.5969
-1983.2507,-1220.3741
-1984.6495,-1221.1512
-1986.0483,-1221.9284
-1987.4472,-1222.7055
-1988.846,-1223.4827
-1990.2448,-1224.2598
-1991.6436,-1225.037
-1993.0424,-1225.8141
-1994.4413,-1226.5912
-1995.8401,-1227.3684
-1997.2389,-1228.1455
-1998.6377,-1228.9227
-2000.0365,-1229.6998
-2001.4354,-1230.477
-2002.8342,-1231.2541
-2004.233,-1232.0313
-2005.6318,-1232.8084
-2007.0307,-1233.5855
-2008.4295,-1234.3627
-2009.8283,-1235.1398
-2011.2271,-1235.917
-2012.6259,-1236.6941
-2014.0248,-1237.4713
-2015.4236,-1238.2484
-2016.8224,-1239.0256
-2018.2212,-1239.8027
-2019.6201,-1240.5798
-2021.0189,-1241.357
-2022.4177,-1242.1341
-2023.8165,-1242.9113
-2025.2153,-1243.6884
-2026.6142,-1244.4656
-2028.013,-1245.2427
-2029.4118,-1246.0199
-2030.8106,-1246.797
-2032.2095,-1247.5741
-2033.6083,-1248.3513
-2035.0071,-1249.1284
-2036.4059,-1249.9056
-2037.8047,-1250.6827
-2039.2036,-1251.4599
-2040.6024,-1252.237
-2042.0012,-1253.0142
-2043.4,-1253.7913
-2044.7988,-1254.5684
-2046.1977,-1255.3456
-2047.5965,-1256.1227
-2048.9953,-1256.8999
-2050.3941,-1257.677
-2051.793,-1258.4542
-2053.1918,-1259.2313
-2054.5906,-1260.0085
-2055.9894,-1260.7856
-2057.3882,-1261.5628
-2058.7871,-1262.3399
-2060.1859,-1263.117
-2061.5847,-1263.8942
-2062.9835,-1264.6713
-2064.3824,-1265.4485
-2065.7812,-1266.2256
-2067.18,-1267.0028
-2068.5788,-1267.7799
-2069.9776,-1268.5571
-2071.3765,-1269.3342
-2072.7753,-1270.1113
-2074.1741,-1270.8885
-2075.5729,-1271.6656
-2076.9718,-1272.4428
-2078.3706,-1273.2199
-2079.7694,-1273.9971
-2081.1682,-1274.7742
-2082.567,-1275.5514
-2083.9659,-1276.3285
-2085.3647,-1277.1056
-2086.7635,-1277.8828
-2088.1623,-1278.6599
-2089.5612,-1279.4371
-2090.96,-1280.2142
-2092.3588,-1280.9914
-2093.7576,-1281.7685
-2095.1564,-1282.5457
-2096.5553,-1283.3228
-2097.9541,-1284.0999
-2099.3529,-1284.8771
-2100.7517,-1285.6542
-2102.1505,-1286.4314
-2103.5494,-1287.2085
-2104.9482,-1287.9857
-2106.347,-1288.7628
-2107.7458,-1289.54
-2109.1447,-1290.3171
-2110.5435,-1291.0942
-2111.9423,-1291.8714
-2113.3411,-1292.6485
-2114.7399,-1293.4257
-2116.1388,-1294.2028
-2117.5376,-1294.98
-2118.9364,-1295.7571
-2120.3352,-1296.5343
-2121.7341,-1297.3114
-2123.1329,-1298.0885
-2124.5317,-1298.8657
-2125.9305,-1299.6428
-2127.3293,-1300.42
-2128.7282,-1301.1971
-2130.127,-1301.9743
-2131.5258,-1302.7514
-2132.9246,-1303.5286
-2134.3235,-1304.3057
-2135.7223,-1305.0828
-2137.1211,-1305.86
-2138.5199,-1306.6371
-2139.9187,-1307.4143
-2141.3176,-1308.1914
-2142.7164,-1308.9686
-2144.1152,-1309.7457
-2145.514,-1310.5229
-2146.9129,-1311.3
-2148.3117,-1312.0771
-2149.7105,-1312.8543
-2151.1093,-1313.6314
-2152.5081,-1314.4086
-2153.907,-1315.1857
-2155.3058,-1315.9629
-2156.7046,-1316.74
-2158.1034,-1317.5172
-2159.5022,-1318.2943
-2160.9011,-1319.0714
-2162.2999,-1319.8486
-2163.6987,-1320.6257
-2165.0975,-1321.4029
-2166.4964,-1322.18
-2167.8952,-1322.9572
-2169.294,-1323.7343
-2170.6928,-1324.5115
-2172.0916,-1325.2886
-2173.4905,-1326.0657
-2174.8893,-1326.8429
-2176.2881,-1327.62
-2177.6869,-1328.3972
-2179.0858,-1329.1743
-2180.4846,-1329.9515
-2181.8834,-1330.7286
-2183.2822,-1331.5058
-2184.681,-1332.2829
-2186.0799,-1333.0601
-2187.4787,-1333.8372
-2188.8775,-1334.6143
-2190.2763,-1335.3915
-2191.6752,-1336.1686
-2193.074,-1336.9458
-2194.4728,-1337.7229
-2195.8716,-1338.5001
-2197.2704,-1339.2772
-2198.6693,-1340.0544
-2200.0681,-1340.8315
-2201.4669,-1341.6086
-2202.8657,-1342.3858
-2204.2645,-1343.1629
-2205.6634,-1343.9401
-2207.0622,-1344.7172
-2208.461,-1345.4944
-2209.8598,-1346.2715
-2211.2587,-1347.0487
-2212.6575,-1347.8258
-2214.0563,-1348.6029
-2215.4551,-1349.3801
-2216.8539,-1350.1572
-2218.2528,-1350.9344
-2219.6516,-1351.7115
-2221.0504,-1352.4887
-2222.4492,-1353.2658
-2223.8481,-1354.043
-2225.2469,-1354.8201
-2226.6457,-1355.5972
-2228.0445,-1356.3744
-2229.4433,-1357.1515
-2230.8422,-1357.9287
-2232.241,-1358.7058
-2233.6398,-1359.483
-2235.0386,-1360.2601
-2236.4375,-1361.0373
-2237.8363,-1361.8144
-2239.2351,-1362.5915
-2240.6339,-1363.3687
-2242.0327,-1364.1458
-2243.4316,-1364.923
-2244.8304,-1365.7001
-2246.2292,-1366.4773
-2247.628,-1367.2544
-2249.0269,-1368.0316
-2250.4257,-1368.8087
-2251.8245,-1369.5858
-2253.2233,-1370.363
-2254.6221,-1371.1401
-2256.021,-1371.9173
-2257.4198,-1372.6944
-2258.8186,-1373.4716
-2260.2174,-1374.2487
-2261.6162,-1375.0259
-2263.0151,-1375.803
-2264.4139,-1376.5801
-2265.8127,-1377.3573
-2267.2115,-1378.1344
-2268.6104,-1378.9116
-2270.0092,-1379.6887
-2271.408,-1380.4659
-2272.8068,-1381.243
-2274.2056,-1382.0202
-2275.6045,-1382.7973
-2277.0033,-1383.5744
-2278.4021,-1384.3516
-2279.8009,-1385.1287
-2281.1998,-1385.9059
-2282.5986,-1386.683
-2283.9974,-1387.4602
-2285.3962,-1388.2373
-2286.795,-1389.0145
-2288.1939,-1389.7916
-2289.5927,-1390.5687
-2290.9915,-1391.3459
-2292.3903,-1392.123
-2293.7892,-1392.9002
-2295.188,-1393.6773
-2296.5868,-1394.4545
-2297.9856,-1395.2316
-2299.3844,-1396.0088
-2300.7833,-1396.7859
-2302.1821,-1397.563
-2303.5809,-1398.3402
-2304.9797,-1399.1173
-2306.3786,-1399.8945
-2307.7774,-1400.6716
-2309.1762,-1401.4488
-2310.575,-1402.2259
-2311.9738,-1403.0031
-2313.3727,-1403.7802
-2314.7715,-1404.5574
-2316.1703,-1405.3345
-2317.5691,-1406.1116
-2318.9679,-1406.8888
-2320.3668,-1407.6659
-2321.7656,-1408.4431
-2323.1644,-1409.2202
-2324.5632,-1409.9974
-2325.9621,-1410.7745
-2327.3609,-1411.5517
-2328.7597,-1412.3288
-2330.1585,-1413.1059
-2331.5573,-1413.8831
-2332.9562,-1414.6602
-2334.355,-1415.4374
-2335.7538,-1416.2145
-2337.1526,-1416.9917
-2338.5515,-1417.7688
-2339.9503,-1418.546
-2341.3491,-1419.3231
-2342.7479,-1420.1002
-2344.1467,-1420.8774
-2345.5456,-1421.6545
-2346.9444,-1422.4317
-2348.3432,-1423.2088
-2349.742,-1423.986
-2351.1409,-1424.7631
-2352.5397,-1425.5403
-2353.9385,-1426.3174
-2355.3373,-1427.0945
-2356.7361,-1427.8717
-2358.135,-1428.6488
-2359.5338,-1429.426
-2360.9326,-1430.2031
-2362.3314,-1430.9803
-2363.7302,-1431.7574
-2365.1291,-1432.5346
-2366.5279,-1433.3117
-2367.9267,-1434.0888
-2369.3255,-1434.866
-2370.7244,-1435.6431
-2372.1232,-1436.4203
-2373.522,-1437.1974
-2374.9208,-1437.9746
-2376.3196,-1438.7517
-2377.7185,-1439.5289
-2379.1173,-1440.306
-2380.5161,-1441.0831
-2381.9149,-1441.8603
-2383.3138,-1442.6374
-2384.7126,-1443.4146
-2386.1114,-1444.1917
-2387.5102,-1444.9689
-2388.909,-1445.746
-2390.3079,-1446.5232
-2391.7067,-1447.3003
-2393.1055,-1448.0774
-2394.5043,-1448.8546
-2395.9032,-1449.6317
-2397.302,-1450.4089
-2398.7008,-1451.186
-2400.0996,-1451.9632
-2401.4984,-1452.7403
-2402.8973,-1453.5175
-2404.2961,-1454.2946
-2405.6949,-1455.0717
-2407.0937,-1455.8489
-2408.4926,-1456.626
-2409.8914,-1457.4032
-2411.2902,-1458.1803
-2412.689,-1458.9575
-2414.0878,-1459.7346
-2415.4867,-1460.5118
-2416.8855,-1461.2889
-2418.2843,-1462.066
-2419.6831,-1462.8432
-2421.0819,-1463.6203
-2422.4808,-1464.3975
-2423.8796,-1465.1746
-2425.2784,-1465.9518
-2426.6772,-1466.7289
-2428.0761,-1467.5061
-2429.4749,-1468.2832
-2430.8737,-1469.0603
-2432.2725,-1469.8375
-2433.6713,-1470.6146
-2435.0702,-1471.3918
-2436.469,-1472.1689
-2437.8678,-1472.9461
-2439.2666,-1473.7232
-2440.6655,-1474.5004
-2442.0643,-1475.2775
-2443.4631,-1476.0547
-2444.8619,-1476.8318
-2446.2607,-1477.6089
-2447.6596,-1478.3861
-2449.0584,-1479.1632
-2450.4572,-1479.9404
-2451.856,-1480.7175
-2453.2549,-1481.4947
-2454.6537,-1482.2718
-2456.0525,-1483.049
-2457.4513,-1483.8261
-2458.8501,-1484.6032
-2460.249,-1485.3804
-2461.6478,-1486.1575
-2463.0466,-1486.9347
-2464.4454,-1487.7118
-2465.8443,-1488.489
-2467.2431,-1489.2661
-2468.6419,-1490.0433
-2470.0407,-1490.8204
-2471.4395,-1491.5975
-2472.8384,-1492.3747
-2474.2372,-1493.1518
-2475.636,-1493.929
-2477.0348,-1494.7061
-2478.4336,-1495.4833
-2479.8325,-1496.2604
-2481.2313,-1497.0376
-2482.6301,-1497.8147
-2484.0289,-1498.5918
-2485.4278,-1499.369
-2486.8266,-1500.1461
-2488.2254,-1500.9233
-2489.6242,-1501.7004
-2491.023,-1502.4776
-2492.4219,-1503.2547
-2493.8207,-1504.0319
-2495.2195,-1504.809
-2496.6183,-1505.5861
-2498.0172,-1506.3633
-2499.416,-1507.1404
-2500.8148,-1507.9176
-2502.2136,-1508.6947
-2503.6124,-1509.4719
-2505.0113,-1510.249
-2506.4101,-1511.0262
-2507.8089,-1511.8033
-2509.2077,-1512.5804
-2510.6066,-1513.3576
-2512.0054,-1514.1347
-2513.4042,-1514.9119
-2514.803,-1515.689
-2516.2018,-1516.4662
-2517.6007,-1517.2433
-2518.9995,-1518.0205
-2520.3983,-1518.7976
-2521.7971,-1519.5747
-2523.1959,-1520.3519
-2524.5948,-1521.129
-2525.9936,-1521.9062
-2527.305,-1522.6348
-2528.7039,-1523.4122
-2530.1027,-1524.1895
-2531.5016,-1524.9669
-2532.9004,-1525.7443
-2534.2993,-1526.5216
-2535.6982,-1527.299
-2537.097,-1528.0764
-2538.4959,-1528.8537
-2539.8948,-1529.6311
-2541.2936,-1530.4085
-2542.6925,-1531.1858
-2544.0913,-1531.9632
-2545.4902,-1532.7406
-2546.8891,-1533.5179
-2548.2879,-1534.2953
-2549.6868,-1535.0727
-2551.0857,-1535.85
-2552.4845,-1536.6274
-2553.8834,-1537.4048
-2555.2822,-1538.1821
-2556.6811,-1538.9595
-2558.08,-1539.7369
-2559.4788,-1540.5142
-2560.8777,-1541.2916
-2562.2766,-1542.069
-2563.6754,-1542.8463
-2565.0743,-1543.6237
-2566.4731,-1544.4011
-2567.872,-1545.1784
-2569.2709,-1545.9558
-2570.6697,-1546.7332
-2572.0686,-1547.5105
-2573.4675,-1548.2879
-2574.8663,-1549.0653
-2576.2652,-1549.8427
-2577.664,-1550.62
-2579.0629,-1551.3974
-2580.4618,-1552.1748
-2581.8606,-1552.9521
-2583.2595,-1553.7295
-2584.6584,-1554.5069
-2586.0572,-1555.2842
-2587.4561,-1556.0616
-2588.8549,-1556.839
-2590.2538,-1557.6163
-2591.6527,-1558.3937
-2593.0515,-1559.1711
-2594.4504,-1559.9484
-2595.8493,-1560.7258
-2597.2481,-1561.5032
-2598.647,-1562.2805
-2600.0458,-1563.0579
-2601.4447,-1563.8353
-2602.8436,-1564.6126
-2604.2424,-1565.39
-2605.6413,-1566.1674
-2607.0402,-1566.9447
-2608.439,-1567.7221
-2609.8379,-1568.4995
-2611.2367,-1569.2768
-2612.6356,-1570.0542
-2614.0345,-1570.8316
-2615.4333,-1571.6089
-2616.8322,-1572.3863
-2618.2311,-1573.1637
-2619.6299,-1573.941
-2621.0288,-1574.7184
-2622.4276,-1575.4958
-2623.8265,-1576.2731
-2625.2254,-1577.0505
-2626.6242,-1577.8279
-2628.0231,-1578.6052
-2629.422,-1579.3826
-2630.8208,-1580.16
-2632.2197,-1580.9373
-2633.6185,-1581.7147
-2635.0174,-1582.4921
-2636.4163,-1583.2694
-2637.8151,-1584.0468
-2639.214,-1584.8242
-2640.6129,-1585.6015
-2642.0117,-1586.3789
-2643.4106,-1587.1563
-2644.8094,-1587.9336
-2646.2083,-1588.711
-2647.6072,-1589.4884
-2649.006,-1590.2657
-2650.4049,-1591.0431
-2651.8038,-1591.8205
-2653.2026,-1592.5978
-2654.6015,-1593.3752
-2656.0003,-1594.1526
-2657.3992,-1594.9299
-2658.7981,-1595.7073
-2660.1969,-1596.4847
-2661.5958,-1597.262
-2662.9947,-1598.0394
-2664.3935,-1598.8168
-2665.7924,-1599.5941
-2667.1912,-1600.3715
-2668.5901,-1601.1489
-2669.989,-1601.9262
-2671.3878,-1602.7036
-2672.7867,-1603.481
-2674.1856,-1604.2583
-2675.5844,-1605.0357
-2676.9833,-1605.8131
-2678.3821,-1606.5904
-2679.781,-1607.3678
-2681.1799,-1608.1452
-2682.5787,-1608.9225
-2683.9776,-1609.6999
-2685.3764,-1610.4773
-2686.7753,-1611.2546
-2688.1742,-1612.032
-2689.573,-1612.8094
-2690.9719,-1613.5867
-2692.3708,-1614.3641
-2693.7696,-1615.1415
-2695.1685,-1615.9188
-2696.5673,-1616.6962
-2697.9662,-1617.4736
-2699.3651,-1618.2509
-2700.7639,-1619.0283
-2702.1628,-1619.8057
-2703.5617,-1620.583
-2704.9605,-1621.3604
-2706.3594,-1622.1378
-2707.7582,-1622.9151
-2709.1571,-1623.6925
-2710.556,-1624.4699
-2711.9548,-1625.2472
-2713.3537,-1626.0246
-2714.7526,-1626.802
-2716.1514,-1627.5793
-2717.5503,-1628.3567
-2718.9491,-1629.1341
-2720.348,-1629.9114
-2721.7469,-1630.6888
-2723.1457,-1631.4662
-2724.5446,-1632.2435
-2725.9435,-1633.0209
-2727.3423,-1633.7983
-2728.7412,-1634.5756
-2730.14,-1635.353
-2731.5389,-1636.1304
-2732.9378,-1636.9077
-2734.3366,-1637.6851
-2735.7355,-1638.4625
-2737.1344,-1639.2398
-2738.5332,-1640.0172
-2739.9321,-1640.7946
-2741.3309,-1641.5719
-2742.7298,-1642.3493
-2744.1287,-1643.1267
-2745.5275,-1643.904
-2746.9264,-1644.6814
-2748.3253,-1645.4588
-2749.7241,-1646.2361
-2751.123,-1647.0135
-2752.5218,-1647.7909
-2753.9207,-1648.5682
-2755.3196,-1649.3456
-2756.7184,-1650.123
-2758.1173,-1650.9003
-2759.5162,-1651.6777
-2760.915,-1652.4551
-2762.3139,-1653.2324
-2763.7127,-1654.0098
-2765.1116,-1654.7872
-2766.5105,-1655.5645
-2767.9093,-1656.3419
-2769.3082,-1657.1193
-2770.7071,-1657.8966
-2772.1059,-1658.674
-2773.5048,-1659.4514
-2774.9036,-1660.2287
-2776.3025,-1661.0061
-2777.7014,-1661.7835
-2779.1002,-1662.5609
-2780.4991,-1663.3382
-2781.898,-1664.1156
-2783.2968,-1664.893
-2784.6957,-1665.6703
-2786.0945,-1666.4477
-2787.4934,-1667.2251
-2788.8923,-1668.0024
-2790.2911,-1668.7798
-2791.69,-1669.5572
-2793.0889,-1670.3345
-2794.4877,-1671.1119
-2795.8866,-1671.8893
-2797.2854,-1672.6666
-2798.6843,-1673.444
-2800.0832,-1674.2214
-2801.482,-1674.9987
-2802.8809,-1675.7761
-2804.2798,-1676.5535
-2805.6786,-1677.3308
-2807.0775,-1678.1082
-2808.4763,-1678.8856
-2809.8752,-1679.6629
-2811.2741,-1680.4403
-2812.6729,-1681.2177
-2814.0718,-1681.995
-2815.4707,-1682.7724
-2816.8695,-1683.5498
-2818.2684,-1684.3271
-2819.6672,-1685.1045
-2821.0661,-1685.8819
-2822.465,-1686.6592
-2823.8638,-1687.4366
-2825.2627,-1688.214
-2826.6616,-1688.9913
-2828.0604,-1689.7687
-2829.4593,-1690.5461
-2830.8581,-1691.3234
-2832.257,-1692.1008
-2833.6559,-1692.8782
-2835.0547,-1693.6555
-2836.4536,-1694.4329
-2837.8525,-1695.2103
-2839.2513,-1695.9876
-2840.5628,-1696.7161
-2841.9617,-1697.4932
-2843.3607,-1698.2702
-2844.7596,-1699.0472
-2846.1586,-1699.8242
-2847.5575,-1700.6013
-2848.9564,-1701.3783
-2850.3554,-1702.1553
-2851.7543,-1702.9324
-2853.1532,-1703.7094
-2854.5522,-1704.4864
-2855.9511,-1705.2635
-2857.3501,-1706.0405
-2858.749,-1706.8175
-2860.1479,-1707.5945
-2861.5469,-1708.3716
-2862.9458,-1709.1486
-2864.3447,-1709.9256
-2865.7437,-1710.7027
-2867.1426,-1711.4797
-2868.5416,-1712.2567
-2869.9405,-1713.0337
-2871.3394,-1713.8108
-2872.7384,-1714.5878
-2874.1373,-1715.3648
-2875.5363,-1716.1419
-2876.9352,-1716.9189
-2878.3341,-1717.6959
-2879.7331,-1718.4729
-2881.132,-1719.25
-2882.5309,-1720.027
-2883.9299,-1720.804
-2885.3288,-1721.5811
-2886.7278,-1722.3581
-2888.1267,-1723.1351
-2889.5256,-1723.9122
-2890.9246,-1724.6892
-2892.3235,-1725.4662
-2893.7224,-1726.2432
-2895.1214,-1727.0203
-2896.5203,-1727.7973
-2897.9193,-1728.5743
-2899.3182,-1729.3514
-2900.7171,-1730.1284
-2902.1161,-1730.9054
-2903.515,-1731.6824
-2904.9139,-1732.4595
-2906.3129,-1733.2365
-2907.7118,-1734.0135
-2909.1108,-1734.7906
-2910.5097,-1735.5676
-2911.9086,-1736.3446
-2913.3076,-1737.1216
-2914.7065,-1737.8987
-2916.1054,-1738.6757
-2917.5044,-1739.4527
-2918.9033,-1740.2298
-2920.3023,-1741.0068
-2921.7012,-1741.7838
-2923.1001,-1742.5608
-2924.4991,-1743.3379
-2925.898,-1744.1149
-2927.2969,-1744.8919
-2928.6959,-1745.669
-2930.0948,-1746.446
-2931.4938,-1747.223
-2932.8927,-1748.0001
-2934.2916,-1748.7771
-2935.6906,-1749.5541
-2937.0895,-1750.3311
-2938.4884,-1751.1082
-2939.8874,-1751.8852
-2941.2863,-1752.6622
-2942.6853,-1753.4393
-2944.0842,-1754.2163
-2945.4831,-1754.9933
-2946.8821,-1755.7703
-2948.281,-1756.5474
-2949.6799,-1757.3244
-2951.0789,-1758.1014
-2952.4778,-1758.8785
-2953.8768,-1759.6555
-2955.2757,-1760.4325
-2956.6746,-1761.2095
-2958.0736,-1761.9866
-2959.4725,-1762.7636
-2960.8714,-1763.5406
-2962.2704,-1764.3177
-2963.6693,-1765.0947
-2965.0683,-1765.8717
-2966.4672,-1766.6487
-2967.8661,-1767.4258
-2969.2651,-1768.2028
-2970.664,-1768.9798
-2972.063,-1769.7569
-2973.4619,-1770.5339
-2974.8608,-1771.3109
-2976.2598,-1772.088
-2977.6587,-1772.865
-2979.0576,-1773.642
-2980.4566,-1774.419
-2981.8555,-1775.1961
-2983.2545,-1775.9731
-2984.6534,-1776.7501
-2986.0523,-1777.5272
-2987.4513,-1778.3042
-2988.8502,-1779.0812
-2990.2491,-1779.8582
-2991.6481,-1780.6353
-2993.047,-1781.4123
-2994.446,-1782.1893
-2995.8449,-1782.9664
-2997.2438,-1783.7434
-2998.6428,-1784.5204
-3000.0417,-1785.2974
-3001.4406,-1786.0745
-3002.8396,-1786.8515
-3004.2385,-1787.6285
-3005.6375,-1788.4056
-3007.0364,-1789.1826
-3008.4353,-1789.9596
-3009.8343,-1790.7366
-3011.2332,-1791.5137
-3012.6321,-1792.2907
-3014.0311,-1793.0677
-3015.43,-1793.8448
-3016.829,-1794.6218
-3018.2279,-1795.3988
-3019.6268,-1796.1759
-3021.0258,-1796.9529
-3022.4247,-1797.7299
-3023.8236,-1798.5069
-3025.2226,-1799.284
-3026.6215,-1800.061
-3028.0205,-1800.838
-3029.4194,-1801.6151
-3030.8183,-1802.3921
-3032.2173,-1803.1691
-3033.6162,-1803.9461
-3035.0151,-1804.7232
-3036.4141,-1805.5002
-3037.813,-1806.2772
-3039.212,-1807.0543
-3040.6109,-1807.8313
-3042.0098,-1808.6083
-3043.4088,-1809.3853
-3044.8077,-1810.1624
-3046.2066,-1810.9394
-3047.6056,-1811.7164
-3049.0045,-1812.4935
-3050.4035,-1813.2705
-3051.8024,-1814.0475
-3053.2013,-1814.8245
-3054.6003,-1815.6016
-3055.9992,-1816.3786
-3057.3982,-1817.1556
-3058.7971,-1817.9327
-3060.196,-1818.7097
-3061.595,-1819.4867
-3062.9939,-1820.2638
-3064.3928,-1821.0408
-3065.7918,-1821.8178
-3067.1907,-1822.5948
-3068.5897,-1823.3719
-3069.9886,-1824.1489
-3071.3875,-1824.9259
-3072.7865,-1825.703
-3074.1854,-1826.48
-3075.5843,-1827.257
-3076.9833,-1828.034
-3078.3822,-1828.8111
-3079.7812,-1829.5881
-3081.1801,-1830.3651
-3082.579,-1831.1422
-3083.978,-1831.9192
-3085.3769,-1832.6962
-3086.7758,-1833.4732
-3088.1748,-1834.2503
-3089.5737,-1835.0273
-3090.9727,-1835.8043
-3092.3716,-1836.5814
-3093.7705,-1837.3584
-3095.1695,-1838.1354
-3096.5684,-1838.9125
-3097.9673,-1839.6895
-3099.3663,-1840.4665
-3100.7652,-1841.2435
-3102.1642,-1842.0206
-3103.5631,-1842.7976
-3104.962,-1843.5746
-3106.361,-1844.3517
-3107.7599,-1845.1287
-3109.1588,-1845.9057
-3110.5578,-1846.6827
-3111.9567,-1847.4598
-3113.3557,-1848.2368
-3114.7546,-1849.0138
-3116.1535,-1849.7909
-3117.5525,-1850.5679
-3118.9514,-1851.3449
-3120.3503,-1852.1219
-3121.7493,-1852.899
-3123.1482,-1853.676
-3124.5472,-1854.453
-3125.9461,-1855.2301
-3127.345,-1856.0071
-3128.744,-1856.7841
-3130.1429,-1857.5611
-3131.5418,-1858.3382
-3132.9408,-1859.1152
-3134.3397,-1859.8922
-3135.7387,-1860.6693
-3137.1376,-1861.4463
-3138.5365,-1862.2233
-3139.9355,-1863.0004
-3141.3344,-1863.7774
-3142.7334,-1864.5544
-3144.1323,-1865.3314
-3145.5312,-1866.1085
-3146.9302,-1866.8855
-3148.3291,-1867.6625
-3149.728,-1868.4396
-3151.127,-1869.2166
-3152.5259,-1869.9936
-3153.9249,-1870.7706
-3155.3238,-1871.5477
-3156.7227,-1872.3247
-3158.1217,-1873.1017
-3159.5206,-1873.8788
-3160.9195,-1874.6558
-3162.3185,-1875.4328
-3163.7174,-1876.2098
-3165.1164,-1876.9869
-3166.5153,-1877.7639
-3167.9142,-1878.5409
-3169.3132,-1879.318
-3170.7121,-1880.095
-3172.111,-1880.872
-3173.51,-1881.649
-3174.9089,-1882.4261
-3176.3079,-1883.2031
-3177.7068,-1883.9801
-3179.1057,-1884.7572
-3180.5047,-1885.5342
-3181.9036,-1886.3112
-3183.3025,-1887.0883
-3184.7015,-1887.8653
-3186.1004,-1888.6423
-3187.4994,-1889.4193
-3188.8983,-1890.1964
-3190.2972,-1890.9734
-3191.6962,-1891.7504
-3193.0951,-1892.5275
-3194.494,-1893.3045
-3195.893,-1894.0815
-3197.2919,-1894.8585
-3198.6909,-1895.6356
-3200.0898,-1896.4126
-3201.4887,-1897.1896
-3202.8877,-1897.9667
-3204.2866,-1898.7437
-3205.6855,-1899.5207
-3207.0845,-1900.2977
-3208.4834,-1901.0748
-3209.8824,-1901.8518
-3211.2813,-1902.6288
-3212.6802,-1903.4059
-3214.0792,-1904.1829
-3215.4781,-1904.9599
-3216.877,-1905.7369
-3218.276,-1906.514
-3219.6749,-1907.291
-3221.0739,-1908.068
-3222.4728,-1908.8451
-3223.8717,-1909.6221
-3225.2707,-1910.3991
-3226.6696,-1911.1762
-3228.0686,-1911.9532
-3229.4675,-1912.7302
-3230.8664,-1913.5072
-3232.2654,-1914.2843
-3233.6643,-1915.0613
-3235.0632,-1915.8383
-3236.4622,-1916.6154
-3237.8611,-1917.3924
-3239.2601,-1918.1694
-3240.659,-1918.9464
-3242.0579,-1919.7235
-3243.4569,-1920.5005
-3244.8558,-1921.2775
-3246.2547,-1922.0546
-3247.6537,-1922.8316
-3249.0526,-1923.6086
-3250.4516,-1924.3856
-3251.8505,-1925.1627
-3253.2494,-1925.9397
-3254.6484,-1926.7167
-3256.0473,-1927.4938
-3257.4462,-1928.2708
-3258.8452,-1929.0478
-3260.2441,-1929.8248
-3261.6431,-1930.6019
-3263.042,-1931.3789
-3264.4409,-1932.1559
-3265.8399,-1932.933
-3267.2388,-1933.71
-3268.6377,-1934.487
-3270.0367,-1935.2641
-3271.4356,-1936.0411
-3272.8346,-1936.8181
-3274.2335,-1937.5951
-3275.6324,-1938.3722
-3277.0314,-1939.1492
-3278.4303,-1939.9262
-3279.8292,-1940.7033
-3281.2282,-1941.4803
-3282.6271,-1942.2573
-3284.0261,-1943.0343
-3285.425,-1943.8114
-3286.8239,-1944.5884
-3288.2229,-1945.3654
-3289.6218,-1946.1425
-3291.0207,-1946.9195
-3292.4197,-1947.6965
-3293.8186,-1948.4735
-3295.2176,-1949.2506
-3296.6165,-1950.0276
-3298.0154,-1950.8046
-3299.4144,-1951.5817
-3300.8133,-1952.3587
-3302.2122,-1953.1357
-3303.6112,-1953.9128
-3305.0101,-1954.6898
-3306.4091,-1955.4668
-3307.808,-1956.2438
-3309.2069,-1957.0209
-3310.6059,-1957.7979
-3312.0048,-1958.5749
-3313.4037,-1959.352
-3314.8027,-1960.129
-3316.2016,-1960.906
-3317.6006,-1961.683
-3318.9995,-1962.4601
-3320.3984,-1963.2371
-3321.7974,-1964.0141
-3323.1963,-1964.7912
-3324.5953,-1965.5682
-3325.9942,-1966.3452
-3327.3931,-1967.1222
-3328.7921,-1967.8993
-3330.191,-1968.6763
-3331.5899,-1969.4533
-3332.9889,-1970.2304
-3334.3878,-1971.0074
-3335.7868,-1971.7844
-3337.1857,-1972.5614
-3338.5846,-1973.3385
-3339.9836,-1974.1155
-3341.3825,-1974.8925
-3342.7814,-1975.6696
-3344.1804,-1976.4466
-3345.5793,-1977.2236
-3346.9783,-1978.0007
-3348.3772,-1978.7777
-3349.7761,-1979.5547
-3351.1751,-1980.3317
-3352.574,-1981.1088
-3353.9729,-1981.8858
-3355.3719,-1982.6628
-3356.7708,-1983.4399
-3358.1698,-1984.2169
-3359.5687,-1984.9939
-3360.9676,-1985.7709
-3362.3666,-1986.548
-3363.7655,-1987.325
-3365.1644,-1988.102
-3366.5634,-1988.8791
-3367.9623,-1989.6561
-3369.3613,-1990.4331
-3370.672,-1991.1628
-3372.0692,-1991.9426
-3373.4664,-1992.7224
-3374.8637,-1993.5022
-3376.2609,-1994.282
-3377.6581,-1995.0618
-3379.0553,-1995.8416
-3380.4525,-1996.6214
-3381.8498,-1997.4012
-3383.247,-1998.181
-3384.6442,-1998.9608
-3386.0414,-1999.7406
-3387.4386,-2000.5204
-3388.8358,-2001.3002
-3390.2331,-2002.08
-3391.6303,-2002.8598
-3393.0275,-2003.6396
-3394.4247,-2004.4194
-3395.8219,-2005.1991
-3397.2192,-2005.9789
-3398.6164,-2006.7587
-3400.0136,-2007.5385
-3401.4108,-2008.3183
-3402.808,-2009.0981
-3404.2053,-2009.8779
-3405.6025,-2010.6577
-3406.9997,-2011.4375
-3408.3969,-2012.2173
-3409.7941,-2012.9971
-3411.1913,-2013.7769
-3412.5886,-2014.5567
-3413.9858,-2015.3365
-3415.383,-2016.1163
-3416.7802,-2016.8961
-3418.1774,-2017.6759
-3419.5747,-2018.4557
-3420.9719,-2019.2355
-3422.3691,-2020.0153
-3423.7663,-2020.7951
-3425.1635,-2021.5749
-3426.5607,-2022.3547
-3427.958,-2023.1345
-3429.3552,-2023.9143
-3430.7524,-2024.6941
-3432.1496,-2025.4739
-3433.5468,-2026.2537
-3434.9441,-2027.0335
-3436.3413,-2027.8133
-3437.7385,-2028.5931
-3439.1357,-2029.3729
-3440.5329,-2030.1527
-3441.9301,-2030.9325
-3443.3274,-2031.7123
-3444.7246,-2032.4921
-3446.1218,-2033.2719
-3447.519,-2034.0517
-3448.9162,-2034.8315
-3450.3135,-2035.6113
-3451.7107,-2036.3911
-3453.1079,-2037.1708
-3454.5051,-2037.9506
-3455.9023,-2038.7304
-3457.2995,-2039.5102
-3458.6968,-2040.29
-3460.094,-2041.0698
-3461.4912,-2041.8496
-3462.8884,-2042.6294
-3464.2856,-2043.4092
-3465.6829,-2044.189
-3467.0801,-2044.9688
-3468.4773,-2045.7486
-3469.8745,-2046.5284
-3471.2717,-2047.3082
-3472.669,-2048.088
-3474.0662,-2048.8678
-3475.4634,-2049.6476
-3476.8606,-2050.4274
-3478.2578,-2051.2072
-3479.655,-2051.987
-3481.0523,-2052.7668
-3482.4495,-2053.5466
-3483.8467,-2054.3264
-3485.2439,-2055.1062
-3486.6411,-2055.886
-3488.0384,-2056.6658
-3489.4356,-2057.4456
-3490.8328,-2058.2254
-3492.23,-2059.0052
-3493.6272,-2059.785
-3495.0244,-2060.5648
-3496.4217,-2061.3446
-3497.8189,-2062.1244
-3499.2161,-2062.9042
-3500.6133,-2063.684
-3502.0105,-2064.4638
-3503.4078,-2065.2436
-3504.805,-2066.0234
-3506.2022,-2066.8032
-3507.5994,-2067.583
-3508.9966,-2068.3628
-3510.3938,-2069.1425
-3511.7911,-2069.9223
-3513.1883,-2070.7021
-3514.5855,-2071.4819
-3515.9827,-2072.2617
-3517.3799,-2073.0415
-3518.7772,-2073.8213
-3520.1744,-2074.6011
-3521.5716,-2075.3809
-3522.9688,-2076.1607
-3524.366,-2076.9405
-3525.7633,-2077.7203
-3527.1605,-2078.5001
-3528.5577,-2079.2799
-3529.9549,-2080.0597
-3531.3521,-2080.8395
-3532.7493,-2081.6193
-3534.1466,-2082.3991
-3535.5438,-2083.1789
-3536.941,-2083.9587
-3538.3382,-2084.7385
-3539.7354,-2085.5183
-3541.1327,-2086.2981
-3542.5299,-2087.0779
-3543.9271,-2087.8577
-3545.3243,-2088.6375
-3546.7215,-2089.4173
-3548.1187,-2090.1971
-3549.516,-2090.9769
-3550.9132,-2091.7567
-3552.3104,-2092.5365
-3553.7076,-2093.3163
-3555.1048,-2094.0961
-3556.5021,-2094.8759
-3557.8993,-2095.6557
-3559.2965,-2096.4355
-3560.6937,-2097.2153
-3562.0909,-2097.9951
-3563.4881,-2098.7749
-3564.8854,-2099.5547
-3566.2826,-2100.3345
-3567.6798,-2101.1142
-3569.077,-2101.894
-3570.4742,-2102.6738
-3571.8715,-2103.4536
-3573.2687,-2104.2334
-3574.6659,-2105.0132
-3576.0631,-2105.793
-3577.4603,-2106.5728
-3578.8575,-2107.3526
-3580.2548,-2108.1324
-3581.652,-2108.9122
-3583.0492,-2109.692
-3584.4464,-2110.4718
-3585.8436,-2111.2516
-3587.2409,-2112.0314
-3588.6381,-2112.8112
-3590.0353,-2113.591
-3591.4325,-2114.3708
-3592.8297,-2115.1506
-3594.227,-2115.9304
-3595.6242,-2116.7102
-3597.0214,-2117.49
-3598.4186,-2118.2698
-3599.8158,-2119.0496
-3601.213,-2119.8294
-3602.6103,-2120.6092
-3604.0075,-2121.389
-3605.4047,-2122.1688
-3606.8019,-2122.9486
-3608.1991,-2123.7284
-3609.5964,-2124.5082
-3610.9936,-2125.288
-3612.3908,-2126.0678
-3613.788,-2126.8476
-3615.1852,-2127.6274
-3616.5824,-2128.4072
-3617.9797,-2129.187
-3619.3769,-2129.9668
-3620.7741,-2130.7466
-3622.1713,-2131.5264
-3623.5685,-2132.3062
-3624.9658,-2133.086
-3626.363,-2133.8657
-3627.7602,-2134.6455
-3629.1574,-2135.4253
-3630.5546,-2136.2051
-3631.9518,-2136.9849
-3633.3491,-2137.7647
-3634.7463,-2138.5445
-3636.1435,-2139.3243
-3637.5407,-2140.1041
-3638.9379,-2140.8839
-3640.3352,-2141.6637
-3641.7324,-2142.4435
-3643.1296,-2143.2233
-3644.5268,-2144.0031
-3645.924,-2144.7829
-3647.3212,-2145.5627
-3648.7185,-2146.3425
-3650.1157,-2147.1223
-3651.5129,-2147.9021
-3652.9101,-2148.6819
-3654.3073,-2149.4617
-3655.7046,-2150.2415
-3657.1018,-2151.0213
-3658.499,-2151.8011
-3659.8962,-2152.5809
-3661.2934,-2153.3607
-3662.6907,-2154.1405
-3664.0879,-2154.9203
-3665.4851,-2155.7001
-3666.8823,-2156.4799
-3668.2795,-2157.2597
-3669.6767,-2158.0395
-3671.074,-2158.8193
-3672.4712,-2159.5991
-3673.8684,-2160.3789
-3675.2656,-2161.1587
-3676.6628,-2161.9385
-3678.0601,-2162.7183
-3679.4573,-2163.4981
-3680.8545,-2164.2779
-3682.2517,-2165.0577
-3683.6489,-2165.8374
-3685.0461,-2166.6172
-3686.4434,-2167.397
-3687.8406,-2168.1768
-3689.2378,-2168.9566
-3690.635,-2169.7364
-3692.0322,-2170.5162
-3693.4295,-2171.296
-3694.8267,-2172.0758
-3696.2239,-2172.8556
-3697.6211,-2173.6354
-3699.0183,-2174.4152
-3700.4155,-2175.195
-3701.8128,-2175.9748
-3703.21,-2176.7546
-3704.6072,-2177.5344
-3706.0044,-2178.3142
-3707.4016,-2179.094
-3708.7989,-2179.8738
-3710.1961,-2180.6536
-3711.5933,-2181.4334
-3712.9905,-2182.2132
-3714.3877,-2182.993
-3715.785,-2183.7728
-3717.1822,-2184.5526
-3718.5794,-2185.3324
-3719.9766,-2186.1122
-3721.3738,-2186.892
-3722.771,-2187.6718
-3724.1683,-2188.4516
-3725.5655,-2189.2314
-3726.9627,-2190.0112
-3728.3599,-2190.791
-3729.7571,-2191.5708
-3731.1544,-2192.3506
-3732.5516,-2193.1304
-3733.9488,-2193.9102
-3735.346,-2194.69
-3736.7432,-2195.4698
-3738.1404,-2196.2496
-3739.5377,-2197.0294
-3740.9349,-2197.8091
-3742.3321,-2198.5889
-3743.7293,-2199.3687
-3745.1265,-2200.1485
-3746.5238,-2200.9283
-3747.921,-2201.7081
-3749.3182,-2202.4879
-3750.7154,-2203.2677
-3752.1126,-2204.0475
-3753.5098,-2204.8273
-3754.9071,-2205.6071
-3756.3043,-2206.3869
-3757.7015,-2207.1667
-3759.0987,-2207.9465
-3760.4959,-2208.7263
-3761.8932,-2209.5061
-3763.2904,-2210.2859
-3764.6876,-2211.0657
-3766.0848,-2211.8455
-3767.482,-2212.6253
-3768.8792,-2213.4051
-3770.2765,-2214.1849
-3771.6737,-2214.9647
-3773.0709,-2215.7445
-3774.4681,-2216.5243
-3775.8653,-2217.3041
-3777.2626,-2218.0839
-3778.6598,-2218.8637
-3780.057,-2219.6435
-3781.4542,-2220.4233
-3782.8514,-2221.2031
-3784.2487,-2221.9829
-3785.6459,-2222.7627
-3787.0431,-2223.5425
-3788.4403,-2224.3223
-3789.8375,-2225.1021
-3791.2347,-2225.8819
-3792.632,-2226.6617
-3794.0292,-2227.4415
-3795.4264,-2228.2213
-3796.8236,-2229.0011
-3798.2208,-2229.7808
-3799.6181,-2230.5606
-3801.0153,-2231.3404
-3802.4125,-2232.1202
-3803.8097,-2232.9
-3805.2069,-2233.6798
-3806.6041,-2234.4596
-3808.0014,-2235.2394
-3809.3986,-2236.0192
-3810.7958,-2236.799
-3812.193,-2237.5788
-3813.5902,-2238.3586
-3814.9875,-2239.1384
-3816.3847,-2239.9182
-3817.7819,-2240.698
-3819.1791,-2241.4778
-3820.5763,-2242.2576
-3821.9735,-2243.0374
-3823.3708,-2243.8172
-3824.768,-2244.597
-3826.1652,-2245.3768
-3827.5624,-2246.1566
-3828.9596,-2246.9364
-3830.3569,-2247.7162
-3831.7541,-2248.496
-3833.1513,-2249.2758
-3834.5485,-2250.0556
-3835.9457,-2250.8354
-3837.3429,-2251.6152
-3838.7402,-2252.395
-3840.1374,-2253.1748
-3841.5346,-2253.9546
-3842.9318,-2254.7344
-3844.329,-2255.5142
-3845.7263,-2256.294
-3847.1235,-2257.0738
-3848.5207,-2257.8536
-3849.9179,-2258.6334
-3851.3151,-2259.4132
-3852.7124,-2260.193
-3854.1096,-2260.9728
-3855.5068,-2261.7526
-3856.904,-2262.5323
-3858.3012,-2263.3121
-3859.6984,-2264.0919
-3861.0957,-2264.8717
-3862.4929,-2265.6515
-3863.8901,-2266.4313
-3865.2873,-2267.2111
-3866.6845,-2267.9909
-3868.0818,-2268.7707
-3869.479,-2269.5505
-3870.8762,-2270.3303
-3872.2734,-2271.1101
-3873.6706,-2271.8899
-3875.0678,-2272.6697
-3876.4651,-2273.4495
-3877.8623,-2274.2293
-3879.2595,-2275.0091
-3880.6567,-2275.7889
-3882.0539,-2276.5687
-3883.4512,-2277.3485
-3884.8484,-2278.1283
-3886.2456,-2278.9081
-3887.6428,-2279.6879
-3889.04,-2280.4677
-3890.4372,-2281.2475
-3891.8345,-2282.0273
-3893.2317,-2282.8071
-3894.6289,-2283.5869
-3896.0261,-2284.3667
-3897.4233,-2285.1465
-3898.8206,-2285.9263
-3900.2178,-2286.7061
-3901.615,-2287.4859
-3903.0122,-2288.2657
-3904.4094,-2289.0455
-3905.8067,-2289.8253
-3907.2039,-2290.6051
-3908.6011,-2291.3849
-3909.9983,-2292.1647
-3911.3955,-2292.9445
-3912.7927,-2293.7243
-3914.19,-2294.504
-3915.5872,-2295.2838
-3916.9844,-2296.0636
-3918.3816,-2296.8434
-3919.7788,-2297.6232
-3921.1761,-2298.403
-3922.5733,-2299.1828
-3923.9705,-2299.9626
-3925.3677,-2300.7424
-3926.7649,-2301.5222
-3928.1621,-2302.302
-3929.5594,-2303.0818
-3930.9566,-2303.8616
-3932.3538,-2304.6414
-3933.751,-2305.4212
-3935.1482,-2306.201
-3936.5455,-2306.9808
-3937.9427,-2307.7606
-3939.3399,-2308.5404
-3940.7371,-2309.3202
-3942.1343,-2310.1
-3943.5315,-2310.8798
-3944.9288,-2311.6596
-3946.326,-2312.4394
-3947.7232,-2313.2192
-3949.1204,-2313.999
-3950.5176,-2314.7788
-3951.9149,-2315.5586
-3953.3121,-2316.3384
-3954.7093,-2317.1182
-3956.1065,-2317.898
-3957.5037,-2318.6778
-3958.9009,-2319.4576
-3960.2982,-2320.2374
-3961.6954,-2321.0172
-3963.0926,-2321.797
-3964.4898,-2322.5768
-3965.887,-2323.3566
-3967.2843,-2324.1364
-3968.6815,-2324.9162
-3970.0787,-2325.696
-3971.4759,-2326.4757
-3972.8731,-2327.2555
-3974.2704,-2328.0353
-3975.6676,-2328.8151
-3977.0648,-2329.5949
-3978.462,-2330.3747
-3979.8592,-2331.1545
-3981.2564,-2331.9343
-3982.6537,-2332.7141
-3984.0509,-2333.4939
-3985.4481,-2334.2737
-3986.8453,-2335.0535
-3988.2425,-2335.8333
-3989.6398,-2336.6131
-3991.037,-2337.3929
-3992.4342,-2338.1727
-3993.8314,-2338.9525
-3995.2286,-2339.7323
-3996.6258,-2340.5121
-3998.0231,-2341.2919
-3999.4203,-2342.0717
-4000.8175,-2342.8515
-4002.2147,-2343.6313
-4003.6119,-2344.4111
-4005.0092,-2345.1909
-4006.4064,-2345.9707
-4007.8036,-2346.7505
-4009.2008,-2347.5303
-4010.598,-2348.3101
-4011.9952,-2349.0899
-4013.3925,-2349.8697
-4014.7897,-2350.6495
-4016.1869,-2351.4293
-4017.5841,-2352.2091
-4018.9813,-2352.9889
-4020.3786,-2353.7687
-4021.7758,-2354.5485
-4023.173,-2355.3283
-4024.5702,-2356.1081
-4025.9674,-2356.8879
-4027.3646,-2357.6677
-4028.7619,-2358.4474
-4030.1591,-2359.2272
-4031.5563,-2360.007
-4032.9535,-2360.7868
-4034.3507,-2361.5666
-4035.748,-2362.3464
-4037.1452,-2363.1262
-4038.5424,-2363.906
-4039.9396,-2364.6858
-4041.3368,-2365.4656
-4042.7341,-2366.2454
-4044.1313,-2367.0252
-4045.5285,-2367.805
-4046.9257,-2368.5848
-4048.3229,-2369.3646
-4049.7201,-2370.1444
-4051.1174,-2370.9242
-4052.5146,-2371.704
-4053.9118,-2372.4838
-4055.309,-2373.2636
-4056.7062,-2374.0434
-4058.1035,-2374.8232
-4059.5007,-2375.603
-4060.8979,-2376.3828
-4062.2951,-2377.1626
-4063.6923,-2377.9424
-4065.0895,-2378.7222
-4066.4868,-2379.502
-4067.884,-2380.2818
-4069.2812,-2381.0616
-4070.6784,-2381.8414
-4072.0756,-2382.6212
-4073.4729,-2383.401
-4074.8701,-2384.1808
-4076.2673,-2384.9606
-4077.6645,-2385.7404
-4079.0617,-2386.5202
-4080.4589,-2387.3
-4081.8562,-2388.0798
-4083.2534,-2388.8596
-4084.6506,-2389.6394
-4086.0478,-2390.4191
-4087.445,-2391.1989
-4088.8423,-2391.9787
-4090.2395,-2392.7585
-4091.6367,-2393.5383
-4093.0339,-2394.3181
-4094.4311,-2395.0979
-4095.8284,-2395.8777
-4097.2256,-2396.6575
-4098.6228,-2397.4373
-4100.02,-2398.2171
-4101.4172,-2398.9969
-4102.8144,-2399.7767
-4104.2117,-2400.5565
-4105.6089,-2401.3363
-4107.0061,-2402.1161
-4108.4033,-2402.8959
-4109.8005,-2403.6757
-4111.1978,-2404.4555
-4112.595,-2405.2353
-4113.9922,-2406.0151
-4115.3894,-2406.7949
-4116.7866,-2407.5747
-4118.1838,-2408.3545
-4119.5811,-2409.1343
-4120.9783,-2409.9141
-4122.3755,-2410.6939
-4123.7727,-2411.4737
-4125.1699,-2412.2535
-4126.5672,-2413.0333
-4127.9644,-2413.8131
-4129.3616,-2414.5929
-4130.7588,-2415.3727
-4132.156,-2416.1525
-4133.5532,-2416.9323
-4134.9505,-2417.7121
-4136.3477,-2418.4919
-4137.7449,-2419.2717
-4139.1421,-2420.0515
-4140.5393,-2420.8313
-4141.9366,-2421.6111
-4143.3338,-2422.3909
-4144.731,-2423.1706
-4146.1282,-2423.9504
-4147.5254,-2424.7302
-4148.9226,-2425.51
-4150.3199,-2426.2898
-4151.7171,-2427.0696
-4153.1143,-2427.8494
-4154.5115,-2428.6292
-4155.9087,-2429.409
-4157.306,-2430.1888
-4158.7032,-2430.9686
-4160.1004,-2431.7484
-4161.4976,-2432.5282
-4162.8948,-2433.308
-4164.2921,-2434.0878
-4165.6893,-2434.8676
-4167.0865,-2435.6474
-4168.4837,-2436.4272
-4169.8809,-2437.207
-4171.2781,-2437.9868
-4172.6754,-2438.7666
-4174.0726,-2439.5464
-4175.4698,-2440.3262
-4176.867,-2441.106
-4178.2642,-2441.8858
-4179.6615,-2442.6656
-4181.0587,-2443.4454
-4182.4559,-2444.2252
-4183.8531,-2445.005
-4185.2503,-2445.7848
-4186.6475,-2446.5646
-4188.0448,-2447.3444
-4189.442,-2448.1242
-4190.8392,-2448.904
-4192.2364,-2449.6838
-4193.6336,-2450.4636
-4195.0309,-2451.2434
-4196.4281,-2452.0232
-4197.8253,-2452.803
-4199.2225,-2453.5828
-4200.6197,-2454.3626
-4202.0169,-2455.1423
-4203.4142,-2455.9221
-4204.8114,-2456.7019
-4206.2086,-2457.4817
-4207.6058,-2458.2615
-4209.003,-2459.0413
-4210.4003,-2459.8211
-4211.7975,-2460.6009
-4213.1947,-2461.3807
-4214.5919,-2462.1605
-4215.9891,-2462.9403
-4217.3863,-2463.7201
-4218.7836,-2464.4999
-4220.1808,-2465.2797
-4221.578,-2466.0595
-4222.9752,-2466.8393
-4224.3724,-2467.6191
-4225.7697,-2468.3989
-4227.1669,-2469.1787
-4228.5641,-2469.9585
-4229.9613,-2470.7383
-4231.3585,-2471.5181
-4232.7558,-2472.2979
-4234.153,-2473.0777
-4235.5502,-2473.8575
-4236.8794,-2474.5509
-4238.3384,-2475.2103
-4239.7974,-2475.8696
-4241.2563,-2476.5289
-4242.7153,-2477.1883
-4244.1743,-2477.8476
-4245.6333,-2478.507
-4247.0923,-2479.1663
-4248.5513,-2479.8257
-4250.0102,-2480.485
-4251.4692,-2481.1444
-4252.9282,-2481.8037
-4254.3872,-2482.463
-4255.8462,-2483.1224
-4257.3052,-2483.7817
-4258.7641,-2484.4411
-4260.2231,-2485.1004
-4261.6821,-2485.7598
-4263.1411,-2486.4191
-4264.6001,-2487.0784
-4266.0591,-2487.7378
-4267.518,-2488.3971
-4268.977,-2489.0565
-4270.436,-2489.7158
-4271.895,-2490.3752
-4273.354,-2491.0345
-4274.813,-2491.6939
-4276.2719,-2492.3532
-4277.7309,-2493.0125
-4279.1899,-2493.6719
-4280.6489,-2494.3312
-4282.1079,-2494.9906
-4283.5669,-2495.6499
-4285.0259,-2496.3093
-4286.4848,-2496.9686
-4287.9438,-2497.628
-4289.4028,-2498.2873
-4290.8618,-2498.9466
-4292.3208,-2499.606
-4293.7798,-2500.2653
-4295.2387,-2500.9247
-4296.6977,-2501.584
-4298.1567,-2502.2434
-4299.6157,-2502.9027
-4301.0747,-2503.5621
-4302.5337,-2504.2214
-4303.9926,-2504.8807
-4305.4516,-2505.5401
-4306.9106,-2506.1994
-4308.3696,-2506.8588
-4309.8286,-2507.5181
-4311.2876,-2508.1775
-4312.7465,-2508.8368
-4314.2055,-2509.4961
-4315.6645,-2510.1555
-4317.1235,-2510.8148
-4318.5825,-2511.4742
-4320.0415,-2512.1335
-4321.5004,-2512.7929
-4322.9594,-2513.4522
-4324.4184,-2514.1116
-4325.8774,-2514.7709
-4327.3364,-2515.4302
-4328.7954,-2516.0896
-4330.2544,-2516.7489
-4331.7133,-2517.4083
-4333.1723,-2518.0676
-4334.6313,-2518.727
-4336.0903,-2519.3863
-4337.5493,-2520.0457
-4339.0083,-2520.705
-4340.4672,-2521.3643
-4341.9262,-2522.0237
-4343.3852,-2522.683
-4344.8442,-2523.3424
-4346.3032,-2524.0017
-4347.7622,-2524.6611
-4349.2211,-2525.3204
-4350.6801,-2525.9798
-4352.1391,-2526.6391
-4353.5981,-2527.2984
-4355.0571,-2527.9578
-4356.5161,-2528.6171
-4357.975,-2529.2765
-4359.434,-2529.9358
-4360.893,-2530.5952
-4362.352,-2531.2545
-4363.811,-2531.9138
-4365.27,-2532.5732
-4366.7289,-2533.2325
-4368.1879,-2533.8919
-4369.6469,-2534.5512
-4371.1059,-2535.2106
-4372.5649,-2535.8699
-4374.0239,-2536.5293
-4375.4829,-2537.1886
-4376.9418,-2537.8479
-4378.4008,-2538.5073
-4379.8598,-2539.1666
-4381.3188,-2539.826
-4382.7778,-2540.4853
-4384.2368,-2541.1447
-4385.6957,-2541.804
-4387.1547,-2542.4634
-4388.6137,-2543.1227
-4390.0727,-2543.782
-4391.5317,-2544.4414
-4392.9907,-2545.1007
-4394.4496,-2545.7601
-4395.9086,-2546.4194
-4397.3676,-2547.0788
-4398.8266,-2547.7381
-4400.2856,-2548.3975
-4401.7446,-2549.0568
-4403.2035,-2549.7161
-4404.6625,-2550.3755
-4406.1215,-2551.0348
-4407.5805,-2551.6942
-4409.0395,-2552.3535
-4410.4985,-2553.0129
-4411.9574,-2553.6722
-4413.4164,-2554.3316
-4414.8754,-2554.9909
-4416.3344,-2555.6502
-4417.7934,-2556.3096
-4419.2524,-2556.9689
-4420.7114,-2557.6283
-4422.1703,-2558.2876
-4423.6293,-2558.947
-4425.0883,-2559.6063
-4426.5473,-2560.2656
-4428.0063,-2560.925
-4429.4653,-2561.5843
-4430.9242,-2562.2437
-4432.3832,-2562.903
-4433.8422,-2563.5624
-4435.3012,-2564.2217
-4436.7602,-2564.8811
-4438.2192,-2565.5404
-4439.6781,-2566.1997
-4441.1371,-2566.8591
-4442.5961,-2567.5184
-4444.0551,-2568.1778
-4445.4241,-2568.7944
-4446.8844,-2569.452
-4448.3448,-2570.1097
-4449.8051,-2570.7673
-4451.2655,-2571.4249
-4452.7258,-2572.0826
-4454.1862,-2572.7402
-4455.6465,-2573.3978
-4457.1069,-2574.0555
-4458.5672,-2574.7131
-4460.0276,-2575.3707
-4461.4879,-2576.0284
-4462.9483,-2576.686
-4464.4086,-2577.3436
-4465.869,-2578.0013
-4467.3293,-2578.6589
-4468.7897,-2579.3165
-4470.25,-2579.9742
-4471.7104,-2580.6318
-4473.1707,-2581.2894
-4474.6311,-2581.9471
-4476.0914,-2582.6047
-4477.5518,-2583.2623
-4479.0121,-2583.92
-4480.4725,-2584.5776
-4481.9328,-2585.2352
-4483.3932,-2585.8929
-4484.8535,-2586.5505
-4486.3139,-2587.2081
-4487.7742,-2587.8658
-4489.2346,-2588.5234
-4490.6949,-2589.181
-4492.1553,-2589.8387
-4493.6156,-2590.4963
-4495.076,-2591.1539
-4496.5363,-2591.8116
-4497.9967,-2592.4692
-4499.457,-2593.1268
-4500.9174,-2593.7845
-4502.3777,-2594.4421
-4503.8381,-2595.0997
-4505.2984,-2595.7574
-4506.7588,-2596.415
-4508.2191,-2597.0726
-4509.6795,-2597.7303
-4511.1398,-2598.3879
-4512.6002,-2599.0455
-4514.0605,-2599.7032
-4515.5209,-2600.3608
-4516.9812,-2601.0184
-4518.4416,-2601.6761
-4519.9019,-2602.3337
-4521.3623,-2602.9913
-4522.8226,-2603.649
-4524.283,-2604.3066
-4525.7433,-2604.9642
-4527.2037,-2605.6219
-4528.664,-2606.2795
-4530.1244,-2606.9371
-4531.5847,-2607.5948
-4533.0451,-2608.2524
-4534.5054,-2608.91
-4535.9658,-2609.5677
-4537.4261,-2610.2253
-4538.8865,-2610.8829
-4540.3469,-2611.5406
-4541.8072,-2612.1982
-4543.2676,-2612.8558
-4544.7279,-2613.5135
-4546.1883,-2614.1711
-4547.6486,-2614.8287
-4549.109,-2615.4864
-4550.5693,-2616.144
-4551.9403,-2616.7556
-4553.4322,-2617.335
-4554.924,-2617.9144
-4556.4158,-2618.4938
-4557.9076,-2619.0732
-4559.3994,-2619.6526
-4560.8912,-2620.232
-4562.383,-2620.8114
-4563.8748,-2621.3907
-4565.3667,-2621.9701
-4566.8585,-2622.5495
-4568.3503,-2623.1289
-4569.8421,-2623.7083
-4571.3339,-2624.2877
-4572.8257,-2624.8671
-4574.3175,-2625.4465
-4575.8094,-2626.0258
-4577.3012,-2626.6052
-4578.793,-2627.1846
-4580.2848,-2627.764
-4581.7766,-2628.3434
-4583.2684,-2628.9228
-4584.7602,-2629.5022
-4586.252,-2630.0816
-4587.7439,-2630.661
-4589.2357,-2631.2403
-4590.7275,-2631.8197
-4592.2193,-2632.3991
-4593.7111,-2632.9785
-4595.2029,-2633.5579
-4596.6947,-2634.1373
-4598.1865,-2634.7167
-4599.6784,-2635.2961
-4601.1702,-2635.8754
-4602.662,-2636.4548
-4604.1538,-2637.0342
-4605.6456,-2637.6136
-4607.1374,-2638.193
-4608.6292,-2638.7724
-4610.121,-2639.3518
-4611.6129,-2639.9312
-4613.1047,-2640.5106
-4614.5965,-2641.0899
-4616.0883,-2641.6693
-4617.5801,-2642.2487
-4619.0719,-2642.8281
-4620.5637,-2643.4075
-4622.0556,-2643.9869
-4623.5474,-2644.5663
-4625.0392,-2645.1457
-4626.531,-2645.725
-4628.0228,-2646.3044
-4629.5146,-2646.8838
-4631.0064,-2647.4632
-4632.4982,-2648.0426
-4633.9901,-2648.622
-4635.4819,-2649.2014
-4636.9737,-2649.7808
-4638.4655,-2650.3602
-4639.9573,-2650.9395
-4641.4491,-2651.5189
-4642.9409,-2652.0983
-4644.4327,-2652.6777
-4645.9246,-2653.2571
-4647.4164,-2653.8365
-4648.9082,-2654.4159
-4650.4,-2654.9953
-4651.8918,-2655.5746
-4653.3836,-2656.154
-4654.8754,-2656.7334
-4656.3672,-2657.3128
-4657.8591,-2657.8922
-4659.3509,-2658.4716
-4660.8427,-2659.051
-4662.3345,-2659.6304
-4663.8263,-2660.2098
-4665.3181,-2660.7891
-4666.8099,-2661.3685
-4668.3017,-2661.9479
-4669.7936,-2662.5273
-4671.2854,-2663.1067
-4672.7772,-2663.6861
-4674.269,-2664.2655
-4675.7608,-2664.8449
-4677.2526,-2665.4242
-4678.7444,-2666.0036
-4680.2363,-2666.583
-4681.7281,-2667.1624
-4683.2199,-2667.7418
-4684.7117,-2668.3212
-4686.2035,-2668.9006
-4687.6953,-2669.48
-4689.1871,-2670.0593
-4690.6789,-2670.6387
-4692.1708,-2671.2181
-4693.6626,-2671.7975
-4695.1544,-2672.3769
-4696.6462,-2672.9563
-4698.138,-2673.5357
-4699.6298,-2674.1151
-4701.1216,-2674.6945
-4702.6134,-2675.2738
-4704.1053,-2675.8532
-4705.5971,-2676.4326
-4707.0889,-2677.012
-4708.5807,-2677.5914
-4710.0725,-2678.1708
-4711.5643,-2678.7502
-4713.0561,-2679.3296
-4714.5479,-2679.9089
-4716.0398,-2680.4883
-4717.5316,-2681.0677
-4719.0234,-2681.6471
-4720.5152,-2682.2265
-4722.007,-2682.8059
-4723.4988,-2683.3853
-4724.9906,-2683.9647
-4726.4825,-2684.5441
-4727.9743,-2685.1234
-4729.4661,-2685.7028
-4730.9579,-2686.2822
-4732.4497,-2686.8616
-4733.9415,-2687.441
-4735.4333,-2688.0204
-4736.9251,-2688.5998
-4738.417,-2689.1792
-4739.9088,-2689.7585
-4741.4006,-2690.3379
-4742.8924,-2690.9173
-4744.3842,-2691.4967
-4745.876,-2692.0761
-4747.3678,-2692.6555
-4748.8596,-2693.2349
-4750.3515,-2693.8143
-4751.8433,-2694.3937
-4753.3351,-2694.973
-4754.8269,-2695.5524
-4756.3187,-2696.1318
-4757.8105,-2696.7112
-4759.3023,-2697.2906
-4760.7941,-2697.87
-4762.286,-2698.4494
-4763.7778,-2699.0288
-4765.2696,-2699.6081
-4766.7614,-2700.1875
-4768.2532,-2700.7669
-4769.745,-2701.3463
-4771.2368,-2701.9257
-4772.7286,-2702.5051
-4774.2205,-2703.0845
-4775.7123,-2703.6639
-4777.2041,-2704.2433
-4778.6959,-2704.8226
-4780.1877,-2705.402
-4781.6795,-2705.9814
-4783.1713,-2706.5608
-4784.6632,-2707.1402
-4786.155,-2707.7196
-4787.6468,-2708.299
-4789.1386,-2708.8784
-4790.6304,-2709.4577
-4792.1222,-2710.0371
-4793.614,-2710.6165
-4795.1058,-2711.1959
-4796.5977,-2711.7753
-4798.0895,-2712.3547
-4799.5813,-2712.9341
-4801.0731,-2713.5135
-4802.5649,-2714.0929
-4804.0567,-2714.6722
-4805.5485,-2715.2516
-4807.0403,-2715.831
-4808.5322,-2716.4104
-4810.024,-2716.9898
-4811.5158,-2717.5692
-4813.0076,-2718.1486
-4814.4994,-2718.728
-4815.9912,-2719.3073
-4817.483,-2719.8867
-4818.9748,-2720.4661
-4820.4667,-2721.0455
-4821.9585,-2721.6249
-4823.4503,-2722.2043
-4824.9421,-2722.7837
-4826.4339,-2723.3631
-4827.9257,-2723.9424
-4829.4175,-2724.5218
-4830.9093,-2725.1012
-4832.4012,-2725.6806
-4833.893,-2726.26
-4835.3848,-2726.8394
-4836.8766,-2727.4188
-4838.2927,-2727.9149
-4839.8101,-2728.4259
-4841.3274,-2728.9369
-4842.8448,-2729.4478
-4844.3621,-2729.9588
-4845.8795,-2730.4698
-4847.3968,-2730.9808
-4848.9141,-2731.4917
-4850.4315,-2732.0027
-4851.9488,-2732.5137
-4853.4662,-2733.0247
-4854.9835,-2733.5356
-4856.5009,-2734.0466
-4858.0182,-2734.5576
-4859.5356,-2735.0686
-4861.0529,-2735.5795
-4862.5702,-2736.0905
-4864.0876,-2736.6015
-4865.6049,-2737.1125
-4867.1223,-2737.6234
-4868.6396,-2738.1344
-4870.157,-2738.6454
-4871.6743,-2739.1564
-4873.1917,-2739.6673
-4874.709,-2740.1783
-4876.2263,-2740.6893
-4877.7437,-2741.2003
-4879.261,-2741.7112
-4880.7784,-2742.2222
-4882.2957,-2742.7332
-4883.8131,-2743.2442
-4885.3304,-2743.7551
-4886.8478,-2744.2661
-4888.3651,-2744.7771
-4889.8825,-2745.2881
-4891.3998,-2745.799
-4892.9171,-2746.31
-4894.4345,-2746.821
-4895.9518,-2747.332
-4897.4692,-2747.8429
-4898.9865,-2748.3539
-4900.5039,-2748.8649
-4902.0212,-2749.3759
-4903.5386,-2749.8868
-4905.0559,-2750.3978
-4906.5732,-2750.9088
-4908.0906,-2751.4198
-4909.6079,-2751.9307
-4911.1253,-2752.4417
-4912.6426,-2752.9527
-4914.16,-2753.4637
-4915.6773,-2753.9746
-4917.1947,-2754.4856
-4918.712,-2754.9966
-4920.2293,-2755.5076
-4921.7467,-2756.0185
-4923.264,-2756.5295
-4924.7814,-2757.0405
-4926.2987,-2757.5515
-4927.8161,-2758.0624
-4929.3334,-2758.5734
-4930.8508,-2759.0844
-4932.3681,-2759.5954
-4933.8854,-2760.1063
-4935.4028,-2760.6173
-4936.9201,-2761.1283
-4938.4375,-2761.6393
-4939.9548,-2762.1502
-4941.4722,-2762.6612
-4942.9895,-2763.1722
-4944.5069,-2763.6832
-4946.0242,-2764.1941
-4947.5416,-2764.7051
-4949.0589,-2765.2161
-4950.5762,-2765.7271
-4952.0936,-2766.238
-4953.6109,-2766.749
-4955.1283,-2767.26
-4956.6456,-2767.771
-4958.163,-2768.2819
-4959.6803,-2768.7929
-4961.1977,-2769.3039
-4962.715,-2769.8149
-4964.2323,-2770.3258
-4965.7497,-2770.8368
-4967.267,-2771.3478
-4968.7844,-2771.8588
-4970.3017,-2772.3697
-4971.8191,-2772.8807
-4973.3364,-2773.3917
-4974.8538,-2773.9027
-4976.3711,-2774.4136
-4977.8884,-2774.9246
-4979.4058,-2775.4356
-4980.9231,-2775.9466
-4982.4405,-2776.4575
-4983.9578,-2776.9685
-4985.4752,-2777.4795
-4986.9925,-2777.9905
-4988.5099,-2778.5014
-4990.0272,-2779.0124
-4991.5445,-2779.5234
-4993.0619,-2780.0344
-4994.5792,-2780.5453
-4996.0966,-2781.0563
-4997.6139,-2781.5673
-4999.1313,-2782.0783
-5000.6486,-2782.5892
-5002.166,-2783.1002
-5003.6833,-2783.6112
-5005.2007,-2784.1222
-5006.718,-2784.6331
-5008.2353,-2785.1441
-5009.7527,-2785.6551
-5011.27,-2786.1661
-5012.7874,-2786.677
-5014.3047,-2787.188
-5015.8221,-2787.699
-5017.3394,-2788.21
-5018.8568,-2788.7209
-5020.3741,-2789.2319
-5021.8914,-2789.7429
-5023.4088,-2790.2539
-5024.9261,-2790.7648
-5026.4435,-2791.2758
-5027.9608,-2791.7868
-5029.4782,-2792.2978
-5030.9955,-2792.8087
-5032.5129,-2793.3197
-5034.0302,-2793.8307
-5035.5475,-2794.3417
-5037.0649,-2794.8526
-5038.5822,-2795.3636
-5039.9934,-2795.8734
-5041.4956,-2796.4254
-5042.9978,-2796.9774
-5044.4999,-2797.5294
-5046.0021,-2798.0814
-5047.5043,-2798.6334
-5049.0065,-2799.1854
-5050.5087,-2799.7374
-5052.0109,-2800.2894
-5053.5131,-2800.8414
-5055.0153,-2801.3934
-5056.5175,-2801.9454
-5058.0197,-2802.4975
-5059.5218,-2803.0495
-5061.024,-2803.6015
-5062.5262,-2804.1535
-5064.0284,-2804.7055
-5065.5306,-2805.2575
-5067.0328,-2805.8095
-5068.535,-2806.3615
-5070.0372,-2806.9135
-5071.5394,-2807.4655
-5073.0415,-2808.0175
-5074.5437,-2808.5695
-5076.0459,-2809.1215
-5077.5481,-2809.6735
-5079.0503,-2810.2255
-5080.5525,-2810.7775
-5082.0547,-2811.3295
-5083.5569,-2811.8815
-5085.0591,-2812.4335
-5086.5612,-2812.9855
-5088.0634,-2813.5375
-5089.5656,-2814.0895
-5091.0678,-2814.6415
-5092.57,-2815.1935
-5094.0722,-2815.7455
-5095.5744,-2816.2975
-5097.0766,-2816.8495
-5098.5788,-2817.4015
-5100.081,-2817.9535
-5101.5831,-2818.5055
-5103.0853,-2819.0575
-5104.5875,-2819.6095
-5106.0897,-2820.1615
-5107.5919,-2820.7135
-5109.0941,-2821.2655
-5110.5963,-2821.8175
-5112.0985,-2822.3695
-5113.6007,-2822.9215
-5115.1028,-2823.4735
-5116.605,-2824.0255
-5118.1072,-2824.5775
-5119.6094,-2825.1295
-5121.1116,-2825.6815
-5122.6138,-2826.2335
-5124.116,-2826.7855
-5125.6182,-2827.3375
-5127.1204,-2827.8895
-5128.6225,-2828.4415
-5130.1247,-2828.9935
-5131.6269,-2829.5455
-5133.1291,-2830.0975
-5134.6313,-2830.6496
-5136.1335,-2831.2016
-5137.6357,-2831.7536
-5139.1379,-2832.3056
-5140.6401,-2832.8576
-5142.1423,-2833.4096
-5143.6444,-2833.9616
-5145.1466,-2834.5136
-5146.6488,-2835.0656
-5148.151,-2835.6176
-5149.6532,-2836.1696
-5151.1554,-2836.7216
-5152.6576,-2837.2736
-5154.1598,-2837.8256
-5155.662,-2838.3776
-5157.1641,-2838.9296
-5158.6663,-2839.4816
-5160.1685,-2840.0336
-5161.6707,-2840.5856
-5163.1729,-2841.1376
-5164.6751,-2841.6896
-5166.1773,-2842.2416
-5167.6795,-2842.7936
-5169.1817,-2843.3456
-5170.6839,-2843.8976
-5172.186,-2844.4496
-5173.6882,-2845.0016
-5175.1904,-2845.5536
-5176.6926,-2846.1056
-5178.1948,-2846.6576
-5179.697,-2847.2096
-5181.1992,-2847.7616
-5182.7014,-2848.3136
-5184.2036,-2848.8656
-5185.7057,-2849.4176
-5187.2079,-2849.9696
-5188.7101,-2850.5216
-5190.2123,-2851.0736
-5191.7145,-2851.6256
-5193.2167,-2852.1776
-5194.7189,-2852.7296
-5196.2211,-2853.2816
-5197.7233,-2853.8336
-5199.2254,-2854.3856
-5200.7276,-2854.9376
-5202.2298,-2855.4896
-5203.732,-2856.0416
-5205.2342,-2856.5936
-5206.7364,-2857.1456
-5208.2386,-2857.6976
-5209.7408,-2858.2496
-5211.243,-2858.8016
-5212.7452,-2859.3537
-5214.2473,-2859.9057
-5215.7495,-2860.4577
-5217.2517,-2861.0097
-5218.7539,-2861.5617
-5220.2561,-2862.1137
-5221.7583,-2862.6657
-5223.2605,-2863.2177
-5224.7627,-2863.7697
-5226.2649,-2864.3217
-5227.767,-2864.8737
-5229.2692,-2865.4257
-5230.7714,-2865.9777
-5232.2736,-2866.5297
-5233.7758,-2867.0817
-5235.278,-2867.6337
-5236.7802,-2868.1857
-5238.2824,-2868.7377
-5239.7846,-2869.2897
-5241.2867,-2869.8417
-5242.7889,-2870.3937
-5244.2911,-2870.9457
-5245.7933,-2871.4977
-5247.2955,-2872.0497
-5248.7977,-2872.6017
-5250.2999,-2873.1537
-5251.8021,-2873.7057
-5253.3043,-2874.2577
-5254.8065,-2874.8097
-5256.3086,-2875.3617
-5257.8108,-2875.9137
-5259.313,-2876.4657
-5260.8152,-2877.0177
-5262.3174,-2877.5697
-5263.8196,-2878.1217
-5265.3218,-2878.6737
-5266.824,-2879.2257
-5268.3262,-2879.7777
-5269.8283,-2880.3297
-5271.3305,-2880.8817
-5272.8327,-2881.4337
-5274.3349,-2881.9857
-5275.8371,-2882.5377
-5277.3393,-2883.0897
-5278.8415,-2883.6417
-5280.3437,-2884.1937
-5281.8459,-2884.7457
-5283.348,-2885.2977
-5284.8502,-2885.8497
-5286.3524,-2886.4017
-5287.8546,-2886.9537
-5289.3568,-2887.5057
-5290.859,-2888.0578
-5292.3612,-2888.6098
-5293.8634,-2889.1618
-5295.3656,-2889.7138
-5296.8678,-2890.2658
-5298.3699,-2890.8178
-5299.8721,-2891.3698
-5301.3743,-2891.9218
-5302.8765,-2892.4738
-5304.3787,-2893.0258
-5305.8809,-2893.5778
-5307.3831,-2894.1298
-5308.8853,-2894.6818
-5310.3875,-2895.2338
-5311.8896,-2895.7858
-5313.3918,-2896.3378
-5314.894,-2896.8898
-5316.3962,-2897.4418
-5317.8984,-2897.9938
-5319.4006,-2898.5458
-5320.9028,-2899.0978
-5322.405,-2899.6498
-5323.9072,-2900.2018
-5325.4094,-2900.7538
-5326.9115,-2901.3058
-5328.4137,-2901.8578
-5329.9159,-2902.4098
-5331.4181,-2902.9618
-5332.9203,-2903.5138
-5334.4225,-2904.0658
-5335.9247,-2904.6178
-5337.4269,-2905.1698
-5338.9291,-2905.7218
-5340.4312,-2906.2738
-5341.9334,-2906.8258
-5343.4356,-2907.3778
-5344.9378,-2907.9298
-5346.44,-2908.4818
-5347.9422,-2909.0338
-5349.4444,-2909.5858
-5350.9466,-2910.1378
-5352.4488,-2910.6898
-5353.9509,-2911.2418
-5355.3132,-2911.8487
-5356.6313,-2912.7582
-5357.9493,-2913.6677
-5359.2674,-2914.5772
-5360.5854,-2915.4867
-5361.9034,-2916.3961
-5363.2215,-2917.3056
-5364.5395,-2918.2151
-5365.8576,-2919.1246
-5367.1756,-2920.0341
-5368.4937,-2920.9436
-5369.8117,-2921.8531
-5371.1298,-2922.7626
-5372.4478,-2923.6721
-5373.7659,-2924.5815
-5375.0839,-2925.491
-5376.402,-2926.4005
-5377.72,-2927.31
-5379.038,-2928.2195
-5380.3561,-2929.129
-5381.6741,-2930.0385
-5382.9922,-2930.948
-5384.3102,-2931.8575
-5385.6283,-2932.7669
-5386.9463,-2933.6764
-5388.2644,-2934.5859
-5389.5824,-2935.4954
-5390.9005,-2936.4049
-5392.2185,-2937.3144
-5393.5366,-2938.2239
-5394.8546,-2939.1334
-5396.1726,-2940.0428
-5397.4907,-2940.9523
-5398.8087,-2941.8618
-5400.1268,-2942.7713
-5401.4448,-2943.6808
-5402.7629,-2944.5903
-5404.0809,-2945.4998
-5405.399,-2946.4093
-5406.717,-2947.3188
-5408.0351,-2948.2282
-5409.3531,-2949.1377
-5410.6712,-2950.0472
-5411.9892,-2950.9567
-5413.3072,-2951.8662
-5414.6253,-2952.7757
-5415.9433,-2953.6852
-5417.2614,-2954.5947
-5418.5794,-2955.5041
-5419.8975,-2956.4136
-5421.2155,-2957.3231
-5422.5336,-2958.2326
-5423.8516,-2959.1421
-5425.1697,-2960.0516
-5426.4877,-2960.9611
-5427.8058,-2961.8706
-5429.1238,-2962.7801
-5430.4418,-2963.6895
-5431.7599,-2964.599
-5433.0779,-2965.5085
-5434.396,-2966.418
-5435.714,-2967.3275
-5437.0321,-2968.237
-5438.3501,-2969.1465
-5439.6682,-2970.056
-5440.9862,-2970.9655
-5442.3043,-2971.8749
-5443.6223,-2972.7844
-5444.9404,-2973.6939
-5446.2584,-2974.6034
-5447.5764,-2975.5129
-5448.8945,-2976.4224
-5450.2125,-2977.3319
-5451.5306,-2978.2414
-5452.8486,-2979.1508
-5454.1667,-2980.0603
-5455.4847,-2980.9698
-5456.8028,-2981.8793
-5458.1208,-2982.7888
-5459.4389,-2983.6983
-5460.7569,-2984.6078
-5462.075,-2985.5173
-5463.393,-2986.4268
-5464.711,-2987.3362
-5466.0291,-2988.2457
-5467.3471,-2989.1552
-5468.6652,-2990.0647
-5469.9832,-2990.9742
-5471.3013,-2991.8837
-5472.6193,-2992.7932
-5473.9374,-2993.7027
-5475.2554,-2994.6121
-5476.5735,-2995.5216
-5477.8915,-2996.4311
-5479.2096,-2997.3406
-5480.5276,-2998.2501
-5481.8456,-2999.1596
-5483.1637,-3000.0691
-5484.4817,-3000.9786
-5485.7998,-3001.8881
-5487.1178,-3002.7975
-5488.4359,-3003.707
-5489.7539,-3004.6165
-5491.072,-3005.526
-5492.39,-3006.4355
-5493.7081,-3007.345
-5495.0261,-3008.2545
-5496.3442,-3009.164
-5497.5964,-3009.9744
-5499.1796,-3010.2093
-5500.7629,-3010.4441
-5502.3462,-3010.6789
-5503.9294,-3010.9138
-5505.5127,-3011.1486
-5507.0959,-3011.3834
-5508.6792,-3011.6183
-5510.2624,-3011.8531
-5511.8457,-3012.0879
-5513.4289,-3012.3228
-5515.0122,-3012.5576
-5516.5954,-3012.7924
-5518.1787,-3013.0273
-5519.7619,-3013.2621
-5521.3452,-3013.4969
-5522.9284,-3013.7318
-5524.5117,-3013.9666
-5526.0949,-3014.2014
-5527.6782,-3014.4363
-5529.2614,-3014.6711
-5530.8447,-3014.9059
-5532.4279,-3015.1407
-5534.0112,-3015.3756
-5535.5944,-3015.6104
-5537.1777,-3015.8452
-5538.7609,-3016.0801
-5540.3442,-3016.3149
-5541.9274,-3016.5497
-5543.5107,-3016.7846
-5545.0939,-3017.0194
-5546.6772,-3017.2542
-5548.2605,-3017.4891
-5549.8437,-3017.7239
-5551.427,-3017.9587
-5553.0102,-3018.1936
-5554.5935,-3018.4284
-5556.1767,-3018.6632
-5557.76,-3018.8981
-5559.3432,-3019.1329
-5560.9265,-3019.3677
-5562.5097,-3019.6026
-5564.093,-3019.8374
-5565.6762,-3020.0722
-5567.2595,-3020.3071
-5568.8427,-3020.5419
-5570.426,-3020.7767
-5572.0092,-3021.0115
-5573.5925,-3021.2464
-5575.1757,-3021.4812
-5576.759,-3021.716
-5578.3422,-3021.9509
-5579.9255,-3022.1857
-5581.5087,-3022.4205
-5583.092,-3022.6554
-5584.6752,-3022.8902
-5586.2585,-3023.125
-5587.8417,-3023.3599
-5589.425,-3023.5947
-5591.0082,-3023.8295
-5592.5915,-3024.0644
-5594.1748,-3024.2992
-5595.758,-3024.534
-5597.3413,-3024.7689
-5598.9245,-3025.0037
-5600.5078,-3025.2385
-5602.091,-3025.4734
-5603.6743,-3025.7082
-5605.2575,-3025.943
-5606.8408,-3026.1779
-5608.424,-3026.4127
-5610.0073,-3026.6475
-5611.5905,-3026.8823
-5613.1738,-3027.1172
-5614.757,-3027.352
-5616.3403,-3027.5868
-5617.9235,-3027.8217
-5619.5068,-3028.0565
-5621.09,-3028.2913
-5622.6733,-3028.5262
-5624.2565,-3028.761
-5625.8398,-3028.9958
-5627.423,-3029.2307
-5629.0063,-3029.4655
-5630.5895,-3029.7003
-5632.1728,-3029.9352
-5633.756,-3030.17
-5635.3393,-3030.4048
-5636.9225,-3030.6397
-5638.5058,-3030.8745
-5640.089,-3031.1093
-5641.6723,-3031.3442
-5643.2556,-3031.579
-5644.8388,-3031.8138
-5646.4221,-3032.0487
-5648.0053,-3032.2835
-5649.5886,-3032.5183
-5651.1718,-3032.7531
-5652.7551,-3032.988
-5654.3383,-3033.2228
-5655.9216,-3033.4576
-5657.5048,-3033.6925
-5659.0881,-3033.9273
-5660.6713,-3034.1621
-5662.2546,-3034.397
-5663.8378,-3034.6318
-5665.4211,-3034.8666
-5667.0043,-3035.1015
-5668.5876,-3035.3363
-5670.1708,-3035.5711
-5671.7541,-3035.806
-5673.3373,-3036.0408
-5674.9206,-3036.2756
-5676.5038,-3036.5105
-5678.0871,-3036.7453
-5679.6703,-3036.9801
-5681.2536,-3037.215
-5682.8368,-3037.4498
-5684.4201,-3037.6846
-5686.0033,-3037.9195
-5687.5866,-3038.1543
-5689.1699,-3038.3891
-5690.7531,-3038.6239
-5692.3364,-3038.8588
-5693.9196,-3039.0936
-5695.5029,-3039.3284
-5697.0861,-3039.5633
-5698.6694,-3039.7981
-5700.2526,-3040.0329
-5701.8359,-3040.2678
-5703.4191,-3040.5026
-5705.0024,-3040.7374
-5706.5856,-3040.9723
-5708.1689,-3041.2071
-5709.7521,-3041.4419
-5711.3354,-3041.6768
-5712.9186,-3041.9116
-5714.5019,-3042.1464
-5716.0851,-3042.3813
-5717.6684,-3042.6161
-5719.2516,-3042.8509
-5720.8349,-3043.0858
-5722.4181,-3043.3206
-5724.0014,-3043.5554
-5725.5846,-3043.7903
-5727.1679,-3044.0251
-5728.7511,-3044.2599
-5730.3344,-3044.4947
-5731.9176,-3044.7296
-5733.5009,-3044.9644
-5735.0841,-3045.1992
-5736.6674,-3045.4341
-5738.2507,-3045.6689
-5739.8339,-3045.9037
-5741.4172,-3046.1386
-5743.0004,-3046.3734
-5744.5837,-3046.6082
-5746.1669,-3046.8431
-5747.7502,-3047.0779
-5749.3334,-3047.3127
-5750.9167,-3047.5476
-5752.4999,-3047.7824
-5754.0832,-3048.0172
-5755.6664,-3048.2521
-5757.2497,-3048.4869
-5758.8329,-3048.7217
-5760.4162,-3048.9566
-5761.9994,-3049.1914
-5763.5827,-3049.4262
-5765.1659,-3049.6611
-5766.7492,-3049.8959
-5768.3324,-3050.1307
-5769.9157,-3050.3655
-5771.4989,-3050.6004
-5773.0822,-3050.8352
-5774.6654,-3051.07
-5776.2487,-3051.3049
-5777.8319,-3051.5397
-5779.4152,-3051.7745
-5780.9984,-3052.0094
-5782.5817,-3052.2442
-5784.165,-3052.479
-5785.7482,-3052.7139
-5787.3315,-3052.9487
-5788.9147,-3053.1835
-5790.498,-3053.4184
-5792.0812,-3053.6532
-5793.6645,-3053.888
-5795.2477,-3054.1229
-5796.831,-3054.3577
-5798.4142,-3054.5925
-5799.9975,-3054.8274
-5801.5807,-3055.0622
-5803.164,-3055.297
-5804.7472,-3055.5319
-5806.3305,-3055.7667
-5807.9137,-3056.0015
-5809.497,-3056.2363
-5811.0802,-3056.4712
-5812.6635,-3056.706
-5814.2467,-3056.9408
-5815.83,-3057.1757
-5817.4132,-3057.4105
-5818.9965,-3057.6453
-5820.5797,-3057.8802
-5822.163,-3058.115
-5823.7462,-3058.3498
-5825.3295,-3058.5847
-5826.9127,-3058.8195
-5828.496,-3059.0543
-5830.0793,-3059.2892
-5831.6625,-3059.524
-5833.2458,-3059.7588
-5834.829,-3059.9937
-5836.4123,-3060.2285
-5837.9955,-3060.4633
-5839.5788,-3060.6982
-5841.162,-3060.933
-5842.7453,-3061.1678
-5844.3285,-3061.4027
-5845.9118,-3061.6375
-5847.495,-3061.8723
-5849.0783,-3062.1071
-5850.6615,-3062.342
-5852.2448,-3062.5768
-5853.828,-3062.8116
-5855.4113,-3063.0465
-5856.9945,-3063.2813
-5858.5778,-3063.5161
-5860.161,-3063.751
-5861.7443,-3063.9858
-5863.3275,-3064.2206
-5864.9108,-3064.4555
-5866.494,-3064.6903
-5868.0773,-3064.9251
-5869.6605,-3065.16
-5871.2438,-3065.3948
-5872.827,-3065.6296
-5874.4103,-3065.8645
-5875.9935,-3066.0993
-5877.5768,-3066.3341
-5879.1601,-3066.569
-5880.5597,-3067.019
-5881.9171,-3067.8667
-5883.2745,-3068.7145
-5884.6319,-3069.5622
-5885.9893,-3070.41
-5887.3467,-3071.2577
-5888.7041,-3072.1055
-5890.0616,-3072.9533
-5891.419,-3073.801
-5892.7764,-3074.6488
-5894.1338,-3075.4965
-5895.4912,-3076.3443
-5896.8486,-3077.1921
-5898.206,-3078.0398
-5899.5635,-3078.8876
-5900.9209,-3079.7353
-5902.2783,-3080.5831
-5903.6357,-3081.4308
-5904.9931,-3082.2786
-5906.3505,-3083.1264
-5907.7079,-3083.9741
-5909.0654,-3084.8219
-5910.4228,-3085.6696
-5911.7802,-3086.5174
-5913.1376,-3087.3652
-5914.495,-3088.2129
-5915.8524,-3089.0607
-5917.2098,-3089.9084
-5918.5673,-3090.7562
-5919.9247,-3091.6039
-5921.2821,-3092.4517
-5922.6395,-3093.2995
-5923.9969,-3094.1472
-5925.3543,-3094.995
-5926.7117,-3095.8427
-5928.0692,-3096.6905
-5929.4266,-3097.5383
-5930.784,-3098.386
-5932.1414,-3099.2338
-5933.4988,-3100.0815
-5934.8562,-3100.9293
-5936.2136,-3101.777
-5937.5711,-3102.6248
-5938.9285,-3103.4726
-5940.2859,-3104.3203
-5941.6433,-3105.1681
-5943.0007,-3106.0158
-5944.3581,-3106.8636
-5945.7155,-3107.7114
-5947.073,-3108.5591
-5948.4304,-3109.4069
-5949.7878,-3110.2546
-5951.1452,-3111.1024
-5952.5026,-3111.9501
-5953.86,-3112.7979
-5955.2174,-3113.6457
-5956.5749,-3114.4934
-5957.9323,-3115.3412
-5959.2897,-3116.1889
-5960.6471,-3117.0367
-5962.0045,-3117.8844
-5963.3619,-3118.7322
-5964.7193,-3119.58
-5966.0768,-3120.4277
-5967.4342,-3121.2755
-5968.7916,-3122.1232
-5970.149,-3122.971
-5971.5064,-3123.8188
-5972.8638,-3124.6665
-5974.2212,-3125.5143
-5975.5787,-3126.362
-5976.9361,-3127.2098
-5978.2935,-3128.0575
-5979.6509,-3128.9053
-5981.0083,-3129.7531
-5982.3657,-3130.6008
-5983.7231,-3131.4486
-5985.0806,-3132.2963
-5986.438,-3133.1441
-5987.7954,-3133.9919
-5989.1528,-3134.8396
-5990.5102,-3135.6874
-5991.8676,-3136.5351
-5993.225,-3137.3829
-5994.5825,-3138.2306
-5995.9399,-3139.0784
-5997.2973,-3139.9262
-5998.6547,-3140.7739
-6000.0121,-3141.6217
-6001.3695,-3142.4694
-6002.7269,-3143.3172
-6004.0844,-3144.165
-6005.4418,-3145.0127
-6006.7992,-3145.8605
-6008.1566,-3146.7082
-6009.514,-3147.556
-6010.8714,-3148.4037
-6012.2288,-3149.2515
-6013.5863,-3150.0993
-6014.9437,-3150.947
-6016.3011,-3151.7948
-6017.6585,-3152.6425
-6019.0159,-3153.4903
-6020.3733,-3154.338
-6021.7307,-3155.1858
-6023.0882,-3156.0336
-6024.4456,-3156.8813
-6025.803,-3157.7291
-6027.1604,-3158.5768
-6028.5178,-3159.4246
-6029.8752,-3160.2724
-6031.2326,-3161.1201
-6032.5901,-3161.9679
-6033.9475,-3162.8156
-6035.3049,-3163.6634
-6036.6623,-3164.5111
-6038.0197,-3165.3589
-6039.3771,-3166.2067
-6040.7345,-3167.0544
-6042.092,-3167.9022
-6043.4494,-3168.7499
-6044.8068,-3169.5977
-6046.1642,-3170.4455
-6047.5216,-3171.2932
-6048.879,-3172.141
-6050.2364,-3172.9887
-6051.5939,-3173.8365
-6052.9513,-3174.6842
-6054.3087,-3175.532
-6055.6661,-3176.3798
-6057.0235,-3177.2275
-6058.3809,-3178.0753
-6059.7383,-3178.923
-6061.0958,-3179.7708
-6062.4532,-3180.6186
-6063.8106,-3181.4663
-6065.168,-3182.3141
-6066.5254,-3183.1618
-6067.8828,-3184.0096
-6069.2402,-3184.8573
-6070.5977,-3185.7051
-6071.9551,-3186.5529
-6073.3125,-3187.4006
-6074.6699,-3188.2484
-6076.0273,-3189.0961
-6077.3847,-3189.9439
-6078.7421,-3190.7916
-6080.0996,-3191.6394
-6081.457,-3192.4872
-6082.8144,-3193.3349
-6084.1718,-3194.1827
-6085.5292,-3195.0304
-6086.8866,-3195.8782
-6088.244,-3196.726
-6089.6015,-3197.5737
-6090.9589,-3198.4215
-6092.3163,-3199.2692
-6093.6737,-3200.117
-6095.0311,-3200.9647
-6096.3885,-3201.8125
-6097.7459,-3202.6603
-6099.1034,-3203.508
-6100.4608,-3204.3558
-6101.8182,-3205.2035
-6103.1756,-3206.0513
-6104.533,-3206.8991
-6105.8904,-3207.7468
-6107.2478,-3208.5946
-6108.6053,-3209.4423
-6109.9627,-3210.2901
-6111.3201,-3211.1378
-6112.6775,-3211.9856
-6114.0349,-3212.8334
-6115.3923,-3213.6811
-6116.7497,-3214.5289
-6118.1072,-3215.3766
-6119.4646,-3216.2244
-6120.822,-3217.0722
-6122.1794,-3217.9199
-6123.5368,-3218.7677
-6124.8942,-3219.6154
-6126.2516,-3220.4632
-6127.6091,-3221.3109
-6128.9665,-3222.1587
-6130.3239,-3223.0065
-6131.6813,-3223.8542
-6133.0387,-3224.702
-6134.3961,-3225.5497
-6135.7535,-3226.3975
-6137.111,-3227.2452
-6138.4684,-3228.093
-6139.8258,-3228.9408
-6141.1832,-3229.7885
-6142.5406,-3230.6363
-6143.898,-3231.484
-6145.2554,-3232.3318
-6146.6129,-3233.1796
-6147.9703,-3234.0273
-6149.3277,-3234.8751
-6150.6851,-3235.7228
-6152.0425,-3236.5706
-6153.3999,-3237.4183
-6154.7573,-3238.2661
-6156.1148,-3239.1139
-6157.4722,-3239.9616
-6158.8296,-3240.8094
-6160.187,-3241.6571
-6161.5444,-3242.5049
-6162.9018,-3243.3527
-6164.2592,-3244.2004
-6165.6167,-3245.0482
-6166.9741,-3245.8959
-6168.3315,-3246.7437
-6169.6889,-3247.5914
-6171.0463,-3248.4392
-6172.4037,-3249.287
-6173.7611,-3250.1347
-6175.1186,-3250.9825
-6176.476,-3251.8302
-6177.8334,-3252.678
-6179.1908,-3253.5258
-6180.5482,-3254.3735
-6181.9056,-3255.2213
-6183.263,-3256.069
-6184.6205,-3256.9168
-6185.9779,-3257.7645
-6187.3353,-3258.6123
-6188.6927,-3259.4601
-6190.0501,-3260.3078
-6191.4075,-3261.1556
-6192.7649,-3262.0033
-6194.1224,-3262.8511
-6195.4798,-3263.6989
-6196.8372,-3264.5466
-6198.1946,-3265.3944
-6199.552,-3266.2421
-6200.9094,-3267.0899
-6202.2668,-3267.9376
-6203.6243,-3268.7854
-6204.9817,-3269.6332
-6206.3391,-3270.4809
-6207.6965,-3271.3287
-6209.0539,-3272.1764
-6210.4113,-3273.0242
-6211.7687,-3273.8719
-6213.1262,-3274.7197
-6214.4836,-3275.5675
-6215.841,-3276.4152
-6217.1984,-3277.263
-6218.5558,-3278.1107
-6219.9132,-3278.9585
-6221.2706,-3279.8063
-6222.6281,-3280.654
-6223.9855,-3281.5018
-6225.3429,-3282.3495
-6226.7003,-3283.1973
-6228.0577,-3284.045
-6229.4151,-3284.8928
-6230.7725,-3285.7406
-6232.13,-3286.5883
-6233.4874,-3287.4361
-6234.8448,-3288.2838
-6236.2022,-3289.1316
-6237.5596,-3289.9794
-6238.917,-3290.8271
-6240.2744,-3291.6749
-6241.6319,-3292.5226
-6242.9893,-3293.3704
-6244.3467,-3294.2181
-6245.7041,-3295.0659
-6247.0615,-3295.9137
-6248.4189,-3296.7614
-6249.7763,-3297.6092
-6251.1338,-3298.4569
-6252.4912,-3299.3047
-6253.8486,-3300.1525
-6255.206,-3301.0002
-6256.5634,-3301.848
-6257.9208,-3302.6957
-6259.2782,-3303.5435
-6260.6357,-3304.3912
-6261.9931,-3305.239
-6263.3505,-3306.0868
-6264.7079,-3306.9345
-6266.0653,-3307.7823
-6267.4227,-3308.63
-6268.7801,-3309.4778
-6270.1376,-3310.3255
-6271.495,-3311.1733
-6272.8524,-3312.0211
-6274.2098,-3312.8688
-6275.5672,-3313.7166
-6276.9246,-3314.5643
-6278.282,-3315.4121
-6279.6395,-3316.2599
-6280.9969,-3317.1076
-6282.3543,-3317.9554
-6283.7117,-3318.8031
-6285.0691,-3319.6509
-6286.4265,-3320.4986
-6287.7839,-3321.3464
-6289.1414,-3322.1942
-6290.4988,-3323.0419
-6291.8562,-3323.8897
-6293.2136,-3324.7374
-6294.571,-3325.5852
-6295.9284,-3326.433
-6297.2858,-3327.2807
-6298.6433,-3328.1285
-6300.0007,-3328.9762
-6301.3581,-3329.824
-6302.7155,-3330.6717
-6304.0729,-3331.5195
-6305.4303,-3332.3673
-6306.7877,-3333.215
-6308.1452,-3334.0628
-6309.5026,-3334.9105
-6310.86,-3335.7583
-6312.2174,-3336.6061
-6313.5748,-3337.4538
-6314.9322,-3338.3016
-6316.2896,-3339.1493
-6317.6471,-3339.9971
-6319.0045,-3340.8448
-6320.3619,-3341.6926
-6321.7193,-3342.5404
-6323.0767,-3343.3881
-6324.4341,-3344.2359
-6325.7915,-3345.0836
-6327.149,-3345.9314
-6328.5064,-3346.7791
-6329.8585,-3347.417
-6331.3573,-3347.9858
-6332.8561,-3348.5546
-6334.3549,-3349.1234
-6335.8537,-3349.6922
-6337.3526,-3350.261
-6338.8514,-3350.8298
-6340.3502,-3351.3986
-6341.849,-3351.9674
-6343.3478,-3352.5362
-6344.8466,-3353.105
-6346.3454,-3353.6738
-6347.8442,-3354.2426
-6349.3431,-3354.8114
-6350.8419,-3355.3802
-6352.3407,-3355.949
-6353.8395,-3356.5178
-6355.3383,-3357.0866
-6356.8371,-3357.6554
-6358.3359,-3358.2242
-6359.8348,-3358.793
-6361.3336,-3359.3618
-6362.8324,-3359.9306
-6364.3312,-3360.4994
-6365.83,-3361.0682
-6367.3288,-3361.637
-6368.8276,-3362.2058
-6370.1436,-3362.8955
-6371.4047,-3363.8815
-6372.6658,-3364.8674
-6373.9269,-3365.8534
-6375.1879,-3366.8393
-6376.449,-3367.8253
-6377.7101,-3368.8112
-6378.9712,-3369.7972
-6380.2322,-3370.7831
-6381.4933,-3371.7691
-6382.7544,-3372.755
-6384.0155,-3373.741
-6385.2765,-3374.7269
-6386.5376,-3375.7129
-6387.7987,-3376.6988
-6389.0598,-3377.6848
-6390.3208,-3378.6707
-6391.5819,-3379.6566
-6392.843,-3380.6426
-6394.1041,-3381.6285
-6395.3652,-3382.6145
-6396.6262,-3383.6004
-6397.8873,-3384.5864
-6399.1484,-3385.5723
-6400.4095,-3386.5583
-6401.6705,-3387.5442
-6402.9316,-3388.5302
-6404.1927,-3389.5161
-6405.4538,-3390.5021
-6406.7148,-3391.488
-6407.9759,-3392.474
-6409.237,-3393.4599
-6410.4981,-3394.4459
-6411.7591,-3395.4318
-6413.0202,-3396.4178
-6414.2813,-3397.4037
-6415.5424,-3398.3897
-6416.8035,-3399.3756
-6418.0645,-3400.3616
-6419.3256,-3401.3475
-6420.5867,-3402.3335
-6421.8478,-3403.3194
-6423.1088,-3404.3053
-6424.3699,-3405.2913
-6425.631,-3406.2772
-6426.8921,-3407.2632
-6428.1531,-3408.2491
-6429.4142,-3409.2351
-6430.6753,-3410.221
-6431.9364,-3411.207
-6433.1974,-3412.1929
-6434.4585,-3413.1789
-6435.7196,-3414.1648
-6436.9807,-3415.1508
-6438.2418,-3416.1367
-6439.5028,-3417.1227
-6440.7639,-3418.1086
-6442.025,-3419.0946
-6443.2861,-3420.0805
-6444.5471,-3421.0665
-6445.8082,-3422.0524
-6447.0693,-3423.0384
-6448.3304,-3424.0243
-6449.5914,-3425.0103
-6450.8525,-3425.9962
-6452.1136,-3426.9822
-6453.3747,-3427.9681
-6454.6357,-3428.9541
-6455.8968,-3429.94
-6457.1579,-3430.9259
-6458.419,-3431.9119
-6459.6801,-3432.8978
-6460.8879,-3433.7802
-6462.3539,-3434.4303
-6463.8198,-3435.0804
-6465.2858,-3435.7305
-6466.7518,-3436.3805
-6468.2177,-3437.0306
-6469.6837,-3437.6807
-6471.1497,-3438.3308
-6472.6156,-3438.9809
-6474.0816,-3439.631
-6475.5476,-3440.2811
-6477.0135,-3440.9312
-6478.4795,-3441.5812
-6479.9454,-3442.2313
-6481.4114,-3442.8814
-6482.8774,-3443.5315
-6484.3433,-3444.1816
-6485.8093,-3444.8317
-6487.2753,-3445.4818
-6488.7412,-3446.1319
-6490.2072,-3446.782
-6491.6731,-3447.432
-6493.1391,-3448.0821
-6494.6051,-3448.7322
-6496.071,-3449.3823
-6497.537,-3450.0324
-6499.003,-3450.6825
-6500.4689,-3451.3326
-6501.9349,-3451.9827
-6503.4009,-3452.6328
-6504.8668,-3453.2828
-6506.3328,-3453.9329
-6507.7987,-3454.583
-6509.2647,-3455.2331
-6510.7307,-3455.8832
-6512.1966,-3456.5333
-6513.6626,-3457.1834
-6515.1286,-3457.8335
-6516.5945,-3458.4836
-6518.0605,-3459.1336
-6519.5264,-3459.7837
-6520.952,-3460.2505
-6522.4766,-3460.7376
-6524.0011,-3461.2246
-6525.5256,-3461.7117
-6527.0502,-3462.1987
-6528.5747,-3462.6858
-6530.0993,-3463.1728
-6531.6238,-3463.6599
-6533.1483,-3464.1469
-6534.6729,-3464.634
-6536.1974,-3465.121
-6537.7219,-3465.6081
-6539.2465,-3466.0951
-6540.771,-3466.5822
-6542.2955,-3467.0692
-6543.8201,-3467.5563
-6545.3446,-3468.0433
-6546.8691,-3468.5304
-6548.3937,-3469.0174
-6549.9182,-3469.5045
-6551.4428,-3469.9915
-6552.9673,-3470.4786
-6554.4918,-3470.9656
-6556.0164,-3471.4527
-6557.5409,-3471.9397
-6559.0654,-3472.4268
-6560.59,-3472.9138
-6562.1145,-3473.4009
-6563.639,-3473.8879
-6565.1636,-3474.375
-6566.6881,-3474.862
-6568.2126,-3475.3491
-6569.7372,-3475.8361
-6571.2617,-3476.3232
-6572.7863,-3476.8102
-6574.3108,-3477.2973
-6575.8353,-3477.7843
-6577.3599,-3478.2714
-6578.8844,-3478.7584
-6580.4089,-3479.2455
-6581.9335,-3479.7325
-6583.458,-3480.2196
-6584.9825,-3480.7066
-6586.5071,-3481.1937
-6588.0316,-3481.6807
-6589.5561,-3482.1678
-6591.0807,-3482.6548
-6592.6052,-3483.1419
-6594.1298,-3483.6289
-6595.6543,-3484.116
-6597.1788,-3484.603
-6598.7034,-3485.0901
-6600.2279,-3485.5771
-6601.7524,-3486.0642
-6603.277,-3486.5512
-6604.8015,-3487.0383
-6606.326,-3487.5253
-6607.8506,-3488.0124
-6609.3751,-3488.4994
-6610.8996,-3488.9865
-6612.4242,-3489.4735
-6613.9487,-3489.9606
-6615.4733,-3490.4476
-6616.9978,-3490.9347
-6618.5223,-3491.4217
-6620.0469,-3491.9088
-6621.5714,-3492.3958
-6623.0959,-3492.8829
-6624.6205,-3493.3699
-6626.145,-3493.857
-6627.6695,-3494.344
-6629.1941,-3494.8311
-6630.7186,-3495.3181
-6632.2431,-3495.8052
-6633.7677,-3496.2922
-6635.2922,-3496.7793
-6636.8168,-3497.2663
-6638.3413,-3497.7534
-6639.8658,-3498.2404
-6641.3904,-3498.7275
-6642.9149,-3499.2145
-6644.4394,-3499.7016
-6645.964,-3500.1886
-6647.4885,-3500.6757
-6649.013,-3501.1627
-6650.5376,-3501.6498
-6652.0621,-3502.1368
-6653.5866,-3502.6239
-6655.1112,-3503.1109
-6656.6357,-3503.598
-6658.1603,-3504.085
-6659.6848,-3504.5721
-6661.2093,-3505.0591
-6662.7339,-3505.5462
-6664.2584,-3506.0332
-6665.7829,-3506.5203
-6667.3075,-3507.0073
-6668.832,-3507.4944
-6670.3565,-3507.9814
-6671.8811,-3508.4685
-6673.4056,-3508.9555
-6674.9301,-3509.4426
-6676.4547,-3509.9296
-6677.9792,-3510.4167
-6679.5038,-3510.9037
-6681.0283,-3511.3908
-6682.5528,-3511.8778
-6684.0774,-3512.3649
-6685.6019,-3512.8519
-6687.1264,-3513.339
-6688.651,-3513.826
-6690.1755,-3514.3131
-6691.7,-3514.8001
-6693.2246,-3515.2872
-6694.7491,-3515.7742
-6696.2736,-3516.2613
-6697.7982,-3516.7483
-6699.3227,-3517.2354
-6700.8473,-3517.7224
-6702.3718,-3518.2095
-6703.8963,-3518.6965
-6705.4209,-3519.1836
-6706.9454,-3519.6706
-6708.4699,-3520.1577
-6709.9945,-3520.6447
-6711.519,-3521.1318
-6713.0435,-3521.6188
-6714.5681,-3522.1059
-6716.0926,-3522.5929
-6717.6171,-3523.08
-6719.1417,-3523.567
-6720.6662,-3524.0541
-6722.1908,-3524.5411
-6723.7153,-3525.0282
-6725.2398,-3525.5152
-6726.7644,-3526.0023
-6728.2889,-3526.4893
-6729.8134,-3526.9764
-6731.338,-3527.4634
-6732.8625,-3527.9505
-6734.387,-3528.4375
-6735.9116,-3528.9246
-6737.4361,-3529.4116
-6738.9606,-3529.8987
-6740.4852,-3530.3857
-6742.0097,-3530.8728
-6743.5343,-3531.3598
-6745.0588,-3531.8469
-6746.5833,-3532.3339
-6748.1079,-3532.821
-6749.6324,-3533.308
-6751.1569,-3533.7951
-6752.6815,-3534.2821
-6754.206,-3534.7692
-6755.7305,-3535.2562
-6757.2551,-3535.7433
-6758.7796,-3536.2303
-6760.3041,-3536.7174
-6761.8287,-3537.2044
-6763.3532,-3537.6915
-6764.8778,-3538.1785
-6766.4023,-3538.6656
-6767.9268,-3539.1526
-6769.4514,-3539.6397
-6770.9759,-3540.1267
-6772.5004,-3540.6138
-6774.025,-3541.1008
-6775.5495,-3541.5879
-6777.074,-3542.0749
-6778.5986,-3542.562
-6780.1231,-3543.049
-6781.6476,-3543.536
-6783.1722,-3544.0231
-6784.6967,-3544.5101
-6786.2213,-3544.9972
-6787.7458,-3545.4842
-6789.2703,-3545.9713
-6790.7949,-3546.4583
-6792.3194,-3546.9454
-6793.8439,-3547.4324
-6795.3685,-3547.9195
-6796.893,-3548.4065
-6798.4175,-3548.8936
-6799.9421,-3549.3806
-6801.4666,-3549.8677
-6802.9911,-3550.3547
-6804.5157,-3550.8418
-6806.0402,-3551.3288
-6807.5648,-3551.8159
-6809.0893,-3552.3029
-6810.6138,-3552.79
-6812.1384,-3553.277
-6813.6629,-3553.7641
-6815.1874,-3554.2511
-6816.712,-3554.7382
-6818.2365,-3555.2252
-6819.761,-3555.7123
-6821.2856,-3556.1993
-6822.8101,-3556.6864
-6824.3346,-3557.1734
-6825.8592,-3557.6605
-6827.3837,-3558.1475
-6828.9083,-3558.6346
-6830.4328,-3559.1216
-6831.9573,-3559.6087
-6833.4819,-3560.0957
-6835.0064,-3560.5828
-6836.5309,-3561.0698
-6838.0555,-3561.5569
-6839.58,-3562.0439
-6841.1045,-3562.531
-6842.6291,-3563.018
-6844.1536,-3563.5051
-6845.6781,-3563.9921
-6847.2027,-3564.4792
-6848.7272,-3564.9662
-6850.2518,-3565.4533
-6851.7763,-3565.9403
-6853.3008,-3566.4274
-6854.8254,-3566.9144
-6856.3499,-3567.4015
-6857.8744,-3567.8885
-6859.399,-3568.3756
-6860.9235,-3568.8626
-6862.448,-3569.3497
-6863.9726,-3569.8367
-6865.4971,-3570.3238
-6867.0216,-3570.8108
-6868.5462,-3571.2979
-6870.0707,-3571.7849
-6871.5953,-3572.272
-6873.1198,-3572.759
-6874.6443,-3573.2461
-6876.1689,-3573.7331
-6877.6934,-3574.2202
-6879.2179,-3574.7072
-6880.7425,-3575.1943
-6882.267,-3575.6813
-6883.7915,-3576.1684
-6885.3161,-3576.6554
-6886.8406,-3577.1425
-6888.3651,-3577.6295
-6889.8897,-3578.1166
-6891.4142,-3578.6036
-6892.9388,-3579.0907
-6894.4633,-3579.5777
-6895.9878,-3580.0648
-6897.5124,-3580.5518
-6899.0369,-3581.0389
-6900.5614,-3581.5259
-6902.086,-3582.013
-6903.6105,-3582.5
-6905.135,-3582.9871
-6906.6596,-3583.4741
-6908.1841,-3583.9612
-6909.7086,-3584.4482
-6911.2332,-3584.9353
-6912.7577,-3585.4223
-6914.2823,-3585.9094
-6915.8068,-3586.3964
-6917.3313,-3586.8835
-6918.8559,-3587.3705
-6920.3804,-3587.8576
-6921.9049,-3588.3446
-6923.4295,-3588.8317
-6924.954,-3589.3187
-6926.4785,-3589.8058
-6928.0031,-3590.2928
-6929.5276,-3590.7799
-6931.0521,-3591.2669
-6932.5767,-3591.754
-6934.1012,-3592.241
-6935.6258,-3592.7281
-6937.1503,-3593.2151
-6938.6748,-3593.7022
-6940.1994,-3594.1892
-6941.7239,-3594.6763
-6943.2484,-3595.1633
-6944.773,-3595.6504
-6946.2975,-3596.1374
-6947.822,-3596.6245
-6949.3466,-3597.1115
-6950.8711,-3597.5986
-6952.3956,-3598.0856
-6953.7153,-3598.7967
-6955.1049,-3599.5969
-6956.4945,-3600.3971
-6957.8841,-3601.1973
-6959.2738,-3601.9976
-6960.6634,-3602.7978
-6962.053,-3603.598
-6963.4426,-3604.3982
-6964.8322,-3605.1984
-6966.2219,-3605.9987
-6967.6115,-3606.7989
-6969.0011,-3607.5991
-6970.3907,-3608.3993
-6971.7803,-3609.1995
-6973.17,-3609.9998
-6974.5596,-3610.8
-6975.9492,-3611.6002
-6977.3388,-3612.4004
-6978.7284,-3613.2006
-6980.1181,-3614.0008
-6981.5077,-3614.8011
-6982.8973,-3615.6013
-6984.2869,-3616.4015
-6985.6765,-3617.2017
-6987.0662,-3618.0019
-6988.4558,-3618.8022
-6989.8931,-3619.1551
-6991.4786,-3619.3776
-6993.064,-3619.6
-6994.6494,-3619.8225
-6996.2348,-3620.0449
-6997.8202,-3620.2673
-6999.4056,-3620.4898
-7000.991,-3620.7122
-7002.5765,-3620.9347
-7004.1619,-3621.1571
-7005.7473,-3621.3795
-7007.3327,-3621.602
-7008.9181,-3621.8244
-7010.5035,-3622.0469
-7012.0889,-3622.2693
-7013.6743,-3622.4917
-7015.2598,-3622.7142
-7016.8452,-3622.9366
-7018.4306,-3623.1591
-7020.016,-3623.3815
-7021.6014,-3623.6039
-7023.1868,-3623.8264
-7024.7722,-3624.0488
-7026.3576,-3624.2713
-7027.9431,-3624.4937
-7029.5285,-3624.7161
-7031.1139,-3624.9386
-7032.6993,-3625.161
-7034.2847,-3625.3835
-7035.8701,-3625.6059
-7037.4555,-3625.8283
-7039.041,-3626.0508
-7040.6264,-3626.2732
-7042.2118,-3626.4957
-7043.7972,-3626.7181
-7045.3826,-3626.9405
-7046.968,-3627.163
-7048.5534,-3627.3854
-7050.1388,-3627.6079
-7051.7243,-3627.8303
-7053.3097,-3628.0527
-7054.8951,-3628.2752
-7056.4805,-3628.4976
-7058.0659,-3628.7201
-7059.6513,-3628.9425
-7061.2367,-3629.1649
-7062.8221,-3629.3874
-7064.4076,-3629.6098
-7065.993,-3629.8323
-7067.5784,-3630.0547
-7069.1638,-3630.2771
-7070.7492,-3630.4996
-7072.3346,-3630.722
-7073.92,-3630.9445
-7075.5055,-3631.1669
-7077.0909,-3631.3893
-7078.6763,-3631.6118
-7080.2617,-3631.8342
-7081.8471,-3632.0567
-7083.4325,-3632.2791
-7085.0179,-3632.5015
-7086.6033,-3632.724
-7088.1888,-3632.9464
-7089.7742,-3633.1689
-7091.3596,-3633.3913
-7092.945,-3633.6137
-7094.5304,-3633.8362
-7096.1158,-3634.0586
-7097.7012,-3634.2811
-7099.2866,-3634.5035
-7100.8721,-3634.7259
-7102.4575,-3634.9484
-7104.0429,-3635.1708
-7105.6283,-3635.3933
-7107.2137,-3635.6157
-7108.7991,-3635.8381
-7110.3845,-3636.0606
-7111.97,-3636.283
-7113.5554,-3636.5055
-7115.1408,-3636.7279
-7116.7262,-3636.9503
-7118.3116,-3637.1728
-7119.897,-3637.3952
-7121.4824,-3637.6177
-7123.0678,-3637.8401
-7124.6533,-3638.0625
-7126.2387,-3638.285
-7127.8241,-3638.5074
-7129.4095,-3638.7299
-7130.9949,-3638.9523
-7132.5803,-3639.1747
-7134.1657,-3639.3972
-7135.7511,-3639.6196
-7137.3366,-3639.8421
-7138.922,-3640.0645
-7140.3974,-3640.3064
-7141.8085,-3641.0625
-7143.2195,-3641.8185
-7144.6306,-3642.5746
-7146.0417,-3643.3307
-7147.4527,-3644.0867
-7148.8638,-3644.8428
-7150.2749,-3645.5988
-7151.6859,-3646.3549
-7153.097,-3647.111
-7154.5081,-3647.867
-7155.9191,-3648.6231
-7157.3302,-3649.3792
-7158.7413,-3650.1352
-7160.1523,-3650.8913
-7161.5634,-3651.6474
-7162.9745,-3652.4034
-7164.3855,-3653.1595
-7165.7966,-3653.9156
-7167.2077,-3654.6716
-7168.6187,-3655.4277
-7170.0298,-3656.1838
-7171.4409,-3656.9398
-7172.8519,-3657.6959
-7174.263,-3658.452
-7175.6741,-3659.208
-7177.0851,-3659.9641
-7178.4962,-3660.7202
-7179.9073,-3661.4762
-7181.3183,-3662.2323
-7182.7294,-3662.9884
-7184.1405,-3663.7444
-7185.5515,-3664.5005
-7186.9626,-3665.2566
-7188.3737,-3666.0126
-7189.7847,-3666.7687
-7191.1958,-3667.5248
-7192.6069,-3668.2808
-7194.0179,-3669.0369
-7195.429,-3669.793
-7196.8401,-3670.549
-7198.2511,-3671.3051
-7199.6622,-3672.0612
-7201.0733,-3672.8172
-7202.4843,-3673.5733
-7203.8954,-3674.3294
-7205.3065,-3675.0854
-7206.7175,-3675.8415
-7208.1286,-3676.5976
-7209.5397,-3677.3536
-7210.9507,-3678.1097
-7212.3618,-3678.8657
-7213.7729,-3679.6218
-7215.1839,-3680.3779
-7216.595,-3681.1339
-7218.0061,-3681.89
-7219.4171,-3682.6461
-7220.8282,-3683.4021
-7222.2393,-3684.1582
-7223.6503,-3684.9143
-7225.0614,-3685.6703
-7226.4725,-3686.4264
-7227.8835,-3687.1825
-7229.2946,-3687.9385
-7230.7057,-3688.6946
-7232.1167,-3689.4507
-7233.5278,-3690.2067
-7234.9389,-3690.9628
-7236.3499,-3691.7189
-7237.761,-3692.4749
-7239.1721,-3693.231
-7240.5831,-3693.9871
-7241.9942,-3694.7431
-7243.4053,-3695.4992
-7244.8163,-3696.2553
-7246.2274,-3697.0113
-7247.6385,-3697.7674
-7249.0495,-3698.5235
-7250.4606,-3699.2795
-7251.8717,-3700.0356
-7253.2827,-3700.7917
-7254.6938,-3701.5477
-7256.1049,-3702.3038
-7257.5159,-3703.0599
-7258.927,-3703.8159
-7260.3381,-3704.572
-7261.7491,-3705.3281
-7263.1602,-3706.0841
-7264.5713,-3706.8402
-7265.9823,-3707.5963
-7267.3934,-3708.3523
-7268.8045,-3709.1084
-7270.2155,-3709.8644
-7271.6266,-3710.6205
-7273.0377,-3711.3766
-7274.4629,-3711.7463
-7276.056,-3711.8996
-7277.649,-3712.0529
-7279.2421,-3712.2062
-7280.8351,-3712.3595
-7282.4282,-3712.5128
-7284.0213,-3712.6661
-7285.6143,-3712.8194
-7287.2074,-3712.9727
-7288.8004,-3713.126
-7290.3935,-3713.2793
-7291.9865,-3713.4326
-7293.5796,-3713.5859
-7295.1727,-3713.7392
-7296.7657,-3713.8925
-7298.3588,-3714.0458
-7299.9518,-3714.1991
-7301.5449,-3714.3524
-7303.1379,-3714.5057
-7304.731,-3714.659
-7306.3241,-3714.8123
-7307.9171,-3714.9656
-7309.5102,-3715.1189
-7311.1032,-3715.2722
-7312.6963,-3715.4255
-7314.2893,-3715.5788
-7315.8824,-3715.7321
-7317.4755,-3715.8854
-7319.0685,-3716.0387
-7320.6616,-3716.192
-7322.2546,-3716.3453
-7323.8477,-3716.4986
-7325.4407,-3716.6519
-7327.0338,-3716.8052
-7328.6269,-3716.9585
-7330.2199,-3717.1118
-7331.813,-3717.2651
-7333.406,-3717.4184
-7334.9991,-3717.5717
-7336.5921,-3717.725
-7338.1852,-3717.8783
-7339.7783,-3718.0316
-7341.3713,-3718.1849
-7342.9644,-3718.3382
-7344.5574,-3718.4915
-7346.1505,-3718.6448
-7347.7435,-3718.7981
-7349.3366,-3718.9514
-7350.9297,-3719.1047
-7352.5227,-3719.258
-7354.1158,-3719.4113
-7355.7088,-3719.5646
-7357.3019,-3719.7179
-7358.8949,-3719.8711
-7360.488,-3720.0244
-7362.0811,-3720.1777
-7363.6741,-3720.331
-7365.2672,-3720.4843
-7366.8602,-3720.6376
-7368.4533,-3720.7909
-7370.0463,-3720.9442
-7371.6394,-3721.0975
-7373.2325,-3721.2508
-7374.8255,-3721.4041
-7376.4186,-3721.5574
-7378.0116,-3721.7107
-7379.6047,-3721.864
-7381.1977,-3722.0173
-7382.7908,-3722.1706
-7384.3839,-3722.3239
-7385.9769,-3722.4772
-7387.57,-3722.6305
-7389.163,-3722.7838
-7390.7561,-3722.9371
-7392.3491,-3723.0904
-7393.9422,-3723.2437
-7395.5353,-3723.397
-7397.1283,-3723.5503
-7398.7214,-3723.7036
-7400.3144,-3723.8569
-7401.9075,-3724.0102
-7403.5005,-3724.1635
-7405.0936,-3724.3168
-7406.6867,-3724.4701
-7408.2797,-3724.6234
-7409.8728,-3724.7767
-7411.4658,-3724.93
-7413.0589,-3725.0833
-7414.6519,-3725.2366
-7416.245,-3725.3899
-7417.8381,-3725.5432
-7419.4311,-3725.6965
-7421.0242,-3725.8498
-7422.6172,-3726.0031
-7424.2103,-3726.1564
-7425.8033,-3726.3097
-7427.3964,-3726.463
-7428.9895,-3726.6163
-7430.5825,-3726.7696
-7432.1756,-3726.9229
-7433.7686,-3727.0762
-7435.3617,-3727.2295
-7436.9547,-3727.3828
-7438.5478,-3727.5361
-7440.1409,-3727.6894
-7441.7339,-3727.8427
-7443.327,-3727.996
-7444.92,-3728.1493
-7446.5131,-3728.3026
-7448.1061,-3728.4559
-7449.6992,-3728.6092
-7451.2923,-3728.7625
-7452.8853,-3728.9158
-7454.4784,-3729.0691
-7456.0714,-3729.2223
-7457.6645,-3729.3756
-7459.2575,-3729.5289
-7460.8506,-3729.6822
-7462.4437,-3729.8355
-7464.0367,-3729.9888
-7465.6298,-3730.1421
-7467.2228,-3730.2954
-7468.8159,-3730.4487
-7470.4089,-3730.602
-7472.002,-3730.7553
-7473.5951,-3730.9086
-7475.1881,-3731.0619
-7476.7812,-3731.2152
-7478.3742,-3731.3685
-7479.9673,-3731.5218
-7481.5603,-3731.6751
-7483.1534,-3731.8284
-7484.7465,-3731.9817
-7486.3395,-3732.135
-7487.9326,-3732.2883
-7489.5256,-3732.4416
-7491.1187,-3732.5949
-7492.7117,-3732.7482
-7494.3048,-3732.9015
-7495.8979,-3733.0548
-7497.4909,-3733.2081
-7499.084,-3733.3614
-7500.677,-3733.5147
-7502.2701,-3733.668
-7503.8631,-3733.8213
-7505.4562,-3733.9746
-7507.0493,-3734.1279
-7508.6423,-3734.2812
-7510.2354,-3734.4345
-7511.8284,-3734.5878
-7513.4215,-3734.7411
-7515.0145,-3734.8944
-7516.6076,-3735.0477
-7518.2007,-3735.201
-7519.7937,-3735.3543
-7521.3868,-3735.5076
-7522.9798,-3735.6609
-7524.5729,-3735.8142
-7526.1659,-3735.9675
-7527.759,-3736.1208
-7529.3521,-3736.2741
-7530.9451,-3736.4274
-7532.5382,-3736.5807
-7534.1312,-3736.734
-7535.7243,-3736.8873
-7537.3173,-3737.0406
-7538.9104,-3737.1939
-7540.5035,-3737.3472
-7542.0965,-3737.5005
-7543.6896,-3737.6538
-7545.2826,-3737.8071
-7546.8757,-3737.9604
-7548.4687,-3738.1137
-7550.0618,-3738.267
-7551.6549,-3738.4202
-7553.2479,-3738.5735
-7554.841,-3738.7268
-7556.434,-3738.8801
-7558.0271,-3739.0334
-7559.6201,-3739.1867
-7561.2132,-3739.34
-7562.8063,-3739.4933
-7564.3993,-3739.6466
-7565.9924,-3739.7999
-7567.5854,-3739.9532
-7569.1785,-3740.1065
-7570.7715,-3740.2598
-7572.3646,-3740.4131
-7573.9577,-3740.5664
-7575.5507,-3740.7197
-7577.1438,-3740.873
-7578.7368,-3741.0263
-7580.3299,-3741.1796
-7581.9229,-3741.3329
-7583.516,-3741.4862
-7585.1091,-3741.6395
-7586.7021,-3741.7928
-7588.2952,-3741.9461
-7589.8882,-3742.0994
-7591.4813,-3742.2527
-7593.0743,-3742.406
-7594.6674,-3742.5593
-7596.2605,-3742.7126
-7597.8535,-3742.8659
-7599.4466,-3743.0192
-7601.0396,-3743.1725
-7602.6327,-3743.3258
-7604.2257,-3743.4791
-7605.8188,-3743.6324
-7607.4119,-3743.7857
-7609.0049,-3743.939
-7610.598,-3744.0923
-7612.191,-3744.2456
-7613.7841,-3744.3989
-7615.3771,-3744.5522
-7616.9702,-3744.7055
-7618.5633,-3744.8588
-7620.1563,-3745.0121
-7621.7494,-3745.1654
-7623.3424,-3745.3187
-7624.9355,-3745.472
-7626.5285,-3745.6253
-7628.1216,-3745.7786
-7629.7147,-3745.9319
-7631.3077,-3746.0852
-7632.9008,-3746.2385
-7634.4938,-3746.3918
-7636.0869,-3746.5451
-7637.6799,-3746.6984
-7639.273,-3746.8517
-7640.866,-3747.005
-7642.4591,-3747.1583
-7644.0522,-3747.3116
-7645.6452,-3747.4649
-7647.2383,-3747.6182
-7648.8313,-3747.7714
-7650.4244,-3747.9247
-7652.0174,-3748.078
-7653.6105,-3748.2313
-7655.2036,-3748.3846
-7656.7966,-3748.5379
-7658.3897,-3748.6912
-7659.9827,-3748.8445
-7661.5758,-3748.9978
-7663.1688,-3749.1511
-7664.7619,-3749.3044
-7666.355,-3749.4577
-7667.948,-3749.611
-7669.5411,-3749.7643
-7671.1341,-3749.9176
-7672.7272,-3750.0709
-7674.3202,-3750.2242
-7675.9133,-3750.3775
-7677.5064,-3750.5308
-7679.0994,-3750.6841
-7680.6925,-3750.8374
-7682.2855,-3750.9907
-7683.8786,-3751.144
-7685.4716,-3751.2973
-7687.0647,-3751.4506
-7688.6578,-3751.6039
-7690.2508,-3751.7572
-7691.8439,-3751.9105
-7693.4369,-3752.0638
-7695.03,-3752.2171
-7696.623,-3752.3704
-7698.2161,-3752.5237
-7699.8092,-3752.677
-7701.4022,-3752.8303
-7702.9953,-3752.9836
-7704.5883,-3753.1369
-7706.1814,-3753.2902
-7707.7744,-3753.4435
-7709.3675,-3753.5968
-7710.9606,-3753.7501
-7712.5536,-3753.9034
-7714.1467,-3754.0567
-7715.7397,-3754.21
-7717.3328,-3754.3633
-7718.9258,-3754.5166
-7720.5189,-3754.6699
-7722.112,-3754.8232
-7723.705,-3754.9765
-7725.2011,-3755.0716
-7726.8011,-3755.0954
-7728.4011,-3755.1192
-7730.0011,-3755.1429
-7731.6011,-3755.1667
-7733.2011,-3755.1905
-7734.8011,-3755.2142
-7736.4011,-3755.238
-7738.0011,-3755.2618
-7739.6011,-3755.2855
-7741.2011,-3755.3093
-7742.8011,-3755.3331
-7744.401,-3755.3568
-7746.001,-3755.3806
-7747.601,-3755.4044
-7749.201,-3755.4281
-7750.801,-3755.4519
-7752.401,-3755.4757
-7754.001,-3755.4994
-7755.601,-3755.5232
-7757.201,-3755.547
-7758.801,-3755.5707
-7760.401,-3755.5945
-7762.001,-3755.6183
-7763.601,-3755.642
-7765.201,-3755.6658
-7766.801,-3755.6896
-7768.401,-3755.7133
-7770.001,-3755.7371
-7771.601,-3755.7609
-7773.2009,-3755.7846
-7774.8009,-3755.8084
-7776.4009,-3755.8322
-7778.0009,-3755.8559
-7779.6009,-3755.8797
-7781.2009,-3755.9035
-7782.8009,-3755.9272
-7784.4009,-3755.951
-7786.0009,-3755.9748
-7787.6009,-3755.9985
-7789.2009,-3756.0223
-7790.8009,-3756.0461
-7792.4009,-3756.0698
-7794.0009,-3756.0936
-7795.6009,-3756.1174
-7797.2009,-3756.1411
-7798.8009,-3756.1649
-7800.4009,-3756.1887
-7802.0009,-3756.2125
-7803.6008,-3756.2362
-7805.2008,-3756.26
-7806.8008,-3756.2838
-7808.4008,-3756.3075
-7810.0008,-3756.3313
-7811.6008,-3756.3551
-7813.2008,-3756.3788
-7814.8008,-3756.4026
-7816.4008,-3756.4264
-7818.0008,-3756.4501
-7819.6008,-3756.4739
-7821.2008,-3756.4977
-7822.8008,-3756.5214
-7824.4008,-3756.5452
-7826.0008,-3756.569
-7827.6008,-3756.5927
-7829.2008,-3756.6165
-7830.8008,-3756.6403
-7832.4007,-3756.664
-7834.0007,-3756.6878
-7835.6007,-3756.7116
-7837.2007,-3756.7353
-7838.8007,-3756.7591
-7840.4007,-3756.7829
-7842.0007,-3756.8066
-7843.6007,-3756.8304
-7845.2007,-3756.8542
-7846.8007,-3756.8779
-7848.4007,-3756.9017
-7850.0007,-3756.9255
-7851.6007,-3756.9492
-7853.2007,-3756.973
-7854.8007,-3756.9968
-7856.4007,-3757.0205
-7858.0007,-3757.0443
-7859.6007,-3757.0681
-7861.2007,-3757.0918
-7862.8006,-3757.1156
-7864.4006,-3757.1394
-7866.0006,-3757.1631
-7867.6006,-3757.1869
-7869.2006,-3757.2107
-7870.8006,-3757.2344
-7872.4006,-3757.2582
-7874.0006,-3757.282
-7875.6006,-3757.3058
-7877.2006,-3757.3295
-7878.8006,-3757.3533
-7880.4006,-3757.3771
-7882.0006,-3757.4008
-7883.6006,-3757.4246
-7885.2006,-3757.4484
-7886.8006,-3757.4721
-7888.4006,-3757.4959
-7890.0006,-3757.5197
-7891.6005,-3757.5434
-7893.2005,-3757.5672
-7894.8005,-3757.591
-7896.4005,-3757.6147
-7898.0005,-3757.6385
-7899.6005,-3757.6623
-7901.2005,-3757.686
-7902.8005,-3757.7098
-7904.4005,-3757.7336
-7906.0005,-3757.7573
-7907.6005,-3757.7811
-7909.2005,-3757.8049
-7910.8005,-3757.8286
-7912.4005,-3757.8524
-7914.0005,-3757.8762
-7915.6005,-3757.8999
-7917.2005,-3757.9237
-7918.8005,-3757.9475
-7920.4005,-3757.9712
-7922.0004,-3757.995
-7923.6004,-3758.0188
-7925.2004,-3758.0425
-7926.8004,-3758.0663
-7928.4004,-3758.0901
-7930.0004,-3758.1138
-7931.6004,-3758.1376
-7933.2004,-3758.1614
-7934.8004,-3758.1851
-7936.4004,-3758.2089
-7938.0004,-3758.2327
-7939.6004,-3758.2564
-7941.2004,-3758.2802
-7942.8004,-3758.304
-7944.4004,-3758.3277
-7946.0004,-3758.3515
-7947.6004,-3758.3753
-7949.2004,-3758.3991
-7950.8003,-3758.4228
-7952.4003,-3758.4466
-7954.0003,-3758.4704
-7955.6003,-3758.4941
-7957.2003,-3758.5179
-7958.8003,-3758.5417
-7960.4003,-3758.5654
-7962.0003,-3758.5892
-7963.6003,-3758.613
-7965.2003,-3758.6367
-7966.8003,-3758.6605
-7968.4003,-3758.6843
-7970.0003,-3758.708
-7971.6003,-3758.7318
-7973.2003,-3758.7556
-7974.8003,-3758.7793
-7976.4003,-3758.8031
-7978.0003,-3758.8269
-7979.6003,-3758.8506
-7981.2002,-3758.8744
-7982.8002,-3758.8982
-7984.4002,-3758.9219
-7986.0002,-3758.9457
-7987.6002,-3758.9695
-7989.2002,-3758.9932
-7990.8002,-3759.017
-7992.4002,-3759.0408
-7994.0002,-3759.0645
-7995.6002,-3759.0883
-7997.2002,-3759.1121
-7998.8002,-3759.1358
-8000.4002,-3759.1596
-8002.0002,-3759.1834
-8003.6002,-3759.2071
-8005.2002,-3759.2309
-8006.8002,-3759.2547
-8008.4002,-3759.2784
-8010.0001,-3759.3022
-8011.6001,-3759.326
-8013.2001,-3759.3497
-8014.8001,-3759.3735
-8016.4001,-3759.3973
-8018.0001,-3759.4211
-8019.6001,-3759.4448
-8021.2001,-3759.4686
-8022.8001,-3759.4924
-8024.4001,-3759.5161
-8026.0001,-3759.5399
-8027.6001,-3759.5637
-8029.2001,-3759.5874
-8030.8001,-3759.6112
-8032.4001,-3759.635
-8034.0001,-3759.6587
-8035.6001,-3759.6825
-8037.2001,-3759.7063
-8038.8001,-3759.73
-8040.4,-3759.7538
-8042,-3759.7776
-8043.6,-3759.8013
-8045.2,-3759.8251
-8046.8,-3759.8489
-8048.4,-3759.8726
-8050,-3759.8964
-8051.6,-3759.9202
-8053.2,-3759.9439
-8054.8,-3759.9677
-8056.4,-3759.9915
-8058,-3760.0152
-8059.6,-3760.039
-8061.2,-3760.0628
-8062.8,-3760.0865
-8064.4,-3760.1103
-8066,-3760.1341
-8067.6,-3760.1578
-8069.1999,-3760.1816
-8070.7999,-3760.2054
-8072.3999,-3760.2291
-8073.9999,-3760.2529
-8075.5999,-3760.2767
-8077.1999,-3760.3004
-8078.7999,-3760.3242
-8080.3999,-3760.348
-8081.9999,-3760.3717
-8083.5999,-3760.3955
-8085.1999,-3760.4193
-8086.7999,-3760.443
-8088.3999,-3760.4668
-8089.9999,-3760.4906
-8091.5999,-3760.5144
-8093.1999,-3760.5381
-8094.7999,-3760.5619
-8096.3999,-3760.5857
-8097.9999,-3760.6094
-8099.5998,-3760.6332
-8101.1998,-3760.657
-8102.7998,-3760.6807
-8104.3998,-3760.7045
-8105.9998,-3760.7283
-8107.5998,-3760.752
-8109.1998,-3760.7758
-8110.7998,-3760.7996
-8112.3998,-3760.8233
-8113.9998,-3760.8471
-8115.5998,-3760.8709
-8117.1998,-3760.8946
-8118.7998,-3760.9184
-8120.3998,-3760.9422
-8121.9998,-3760.9659
-8123.5998,-3760.9897
-8125.1998,-3761.0135
-8126.7998,-3761.0372
-8128.3997,-3761.061
-8129.9997,-3761.0848
-8131.5997,-3761.1085
-8133.1997,-3761.1323
-8134.7997,-3761.1561
-8136.3997,-3761.1798
-8137.9997,-3761.2036
-8139.5997,-3761.2274
-8141.1997,-3761.2511
-8142.7997,-3761.2749
-8144.3997,-3761.2987
-8145.9997,-3761.3224
-8147.5997,-3761.3462
-8149.1997,-3761.37
-8150.7997,-3761.3937
-8152.3997,-3761.4175
-8153.9997,-3761.4413
-8155.5997,-3761.465
-8157.1997,-3761.4888
-8158.7996,-3761.5126
-8160.3996,-3761.5363
-8161.9996,-3761.5601
-8163.5996,-3761.5839
-8165.1996,-3761.6077
-8166.7996,-3761.6314
-8168.3996,-3761.6552
-8169.9996,-3761.679
-8171.5996,-3761.7027
-8173.1996,-3761.7265
-8174.7996,-3761.7503
-8176.3996,-3761.774
-8177.9996,-3761.7978
-8179.5996,-3761.8216
-8181.1996,-3761.8453
-8182.7996,-3761.8691
-8184.3996,-3761.8929
-8185.9996,-3761.9166
-8187.5995,-3761.9404
-8189.1995,-3761.9642
-8190.7995,-3761.9879
-8192.3995,-3762.0117
-8193.9995,-3762.0355
-8195.5995,-3762.0592
-8197.1995,-3762.083
-8198.7995,-3762.1068
-8200.3995,-3762.1305
-8201.9995,-3762.1543
-8203.5995,-3762.1781
-8205.1995,-3762.2018
-8206.7995,-3762.2256
-8208.3995,-3762.2494
-8209.9995,-3762.2731
-8211.5995,-3762.2969
-8213.1995,-3762.3207
-8214.7995,-3762.3444
-8216.3995,-3762.3682
-8217.9994,-3762.392
-8219.5994,-3762.4157
-8221.1994,-3762.4395
-8222.7994,-3762.4633
-8224.3994,-3762.487
-8225.9994,-3762.5108
-8227.5994,-3762.5346
-8229.1994,-3762.5583
-8230.7994,-3762.5821
-8232.3994,-3762.6059
-8233.9994,-3762.6296
-8235.5994,-3762.6534
-8237.1994,-3762.6772
-8238.7994,-3762.701
-8240.3994,-3762.7247
-8241.9994,-3762.7485
-8243.5994,-3762.7723
-8245.1994,-3762.796
-8246.7993,-3762.8198
-8248.3993,-3762.8436
-8249.9993,-3762.8673
-8251.5993,-3762.8911
-8253.1993,-3762.9149
-8254.7993,-3762.9386
-8256.3993,-3762.9624
-8257.9993,-3762.9862
-8259.5993,-3763.0099
-8261.1993,-3763.0337
-8262.7993,-3763.0575
-8264.3993,-3763.0812
-8265.9993,-3763.105
-8267.5993,-3763.1288
-8269.1993,-3763.1525
-8270.7993,-3763.1763
-8272.3993,-3763.2001
-8273.9993,-3763.2238
-8275.5993,-3763.2476
-8277.1992,-3763.2714
-8278.7992,-3763.2951
-8280.3992,-3763.3189
-8281.9992,-3763.3427
-8283.5992,-3763.3664
-8285.1992,-3763.3902
-8286.7992,-3763.414
-8288.3992,-3763.4377
-8289.9992,-3763.4615
-8291.5992,-3763.4853
-8293.1992,-3763.509
-8294.7992,-3763.5328
-8296.3992,-3763.5566
-8297.9992,-3763.5803
-8299.5992,-3763.6041
-8301.1992,-3763.6279
-8302.7992,-3763.6516
-8304.3992,-3763.6754
-8305.9991,-3763.6992
-8307.5991,-3763.723
-8309.1991,-3763.7467
-8310.7991,-3763.7705
-8312.3991,-3763.7943
-8313.9991,-3763.818
-8315.5991,-3763.8418
-8317.1991,-3763.8656
-8318.7991,-3763.8893
-8320.3991,-3763.9131
-8321.9991,-3763.9369
-8323.5991,-3763.9606
-8325.1991,-3763.9844
-8326.7991,-3764.0082
-8328.3991,-3764.0319
-8329.9991,-3764.0557
-8331.5991,-3764.0795
-8333.1991,-3764.1032
-8334.7991,-3764.127
-8336.399,-3764.1508
-8337.999,-3764.1745
-8339.599,-3764.1983
-8341.199,-3764.2221
-8342.799,-3764.2458
-8344.399,-3764.2696
-8345.999,-3764.2934
-8347.599,-3764.3171
-8349.199,-3764.3409
-8350.799,-3764.3647
-8352.399,-3764.3884
-8353.999,-3764.4122
-8355.599,-3764.436
-8357.199,-3764.4597
-8358.799,-3764.4835
-8360.399,-3764.5073
-8361.999,-3764.531
-8363.599,-3764.5548
-8365.1989,-3764.5786
-8366.7989,-3764.6023
-8368.3989,-3764.6261
-8369.9989,-3764.6499
-8371.5989,-3764.6736
-8373.1989,-3764.6974
-8374.7989,-3764.7212
-8376.3989,-3764.7449
-8377.9989,-3764.7687
-8379.5989,-3764.7925
-8381.1989,-3764.8163
-8382.7989,-3764.84
-8384.3989,-3764.8638
-8385.9989,-3764.8876
-8387.5989,-3764.9113
-8389.1989,-3764.9351
-8390.7989,-3764.9589
-8392.3989,-3764.9826
-8393.9989,-3765.0064
-8395.5988,-3765.0302
-8397.1988,-3765.0539
-8398.7988,-3765.0777
-8400.3988,-3765.1015
-8401.9988,-3765.1252
-8403.5988,-3765.149
-8405.1988,-3765.1728
-8406.7988,-3765.1965
-8408.3988,-3765.2203
-8409.9988,-3765.2441
-8411.5988,-3765.2678
-8413.1988,-3765.2916
-8414.7988,-3765.3154
-8416.3988,-3765.3391
-8417.9988,-3765.3629
-8419.5988,-3765.3867
-8421.1988,-3765.4104
-8422.7988,-3765.4342
-8424.3987,-3765.458
-8425.9987,-3765.4817
-8427.5987,-3765.5055
-8429.1987,-3765.5293
-8430.7987,-3765.553
-8432.3987,-3765.5768
-8433.9987,-3765.6006
-8435.5987,-3765.6243
-8437.1987,-3765.6481
-8438.7987,-3765.6719
-8440.3987,-3765.6956
-8441.9987,-3765.7194
-8443.5987,-3765.7432
-8445.1987,-3765.7669
-8446.7987,-3765.7907
-8448.3987,-3765.8145
-8449.9987,-3765.8382
-8451.5987,-3765.862
-8453.1987,-3765.8858
-8454.7986,-3765.9096
-8456.3986,-3765.9333
-8457.9986,-3765.9571
-8459.5986,-3765.9809
-8461.1986,-3766.0046
-8462.7986,-3766.0284
-8464.3986,-3766.0522
-8465.9986,-3766.0759
-8467.5986,-3766.0997
-8469.1986,-3766.1235
-8470.7986,-3766.1472
-8472.3986,-3766.171
-8473.9986,-3766.1948
-8475.5986,-3766.2185
-8477.1986,-3766.2423
-8478.7986,-3766.2661
-8480.3986,-3766.2898
-8481.9986,-3766.3136
-8483.5985,-3766.3374
-8485.1985,-3766.3611
-8486.7985,-3766.3849
-8488.3985,-3766.4087
-8489.9985,-3766.4324
-8491.5985,-3766.4562
-8493.1985,-3766.48
-8494.7985,-3766.5037
-8496.3985,-3766.5275
-8497.9985,-3766.5513
-8499.5985,-3766.575
-8501.1985,-3766.5988
-8502.7985,-3766.6226
-8504.3985,-3766.6463
-8505.9985,-3766.6701
-8507.5985,-3766.6939
-8509.1985,-3766.7176
-8510.7985,-3766.7414
-8512.3985,-3766.7652
-8513.9984,-3766.7889
-8515.5984,-3766.8127
-8517.1984,-3766.8365
-8518.7984,-3766.8602
-8520.3984,-3766.884
-8521.9984,-3766.9078
-8523.5984,-3766.9315
-8525.1984,-3766.9553
-8526.7984,-3766.9791
-8528.3984,-3767.0029
-8529.9984,-3767.0266
-8531.5984,-3767.0504
-8533.1984,-3767.0742
-8534.7984,-3767.0979
-8536.3984,-3767.1217
-8537.9984,-3767.1455
-8539.5984,-3767.1692
-8541.1984,-3767.193
-8542.7983,-3767.2168
-8544.3983,-3767.2405
-8545.9983,-3767.2643
-8547.5983,-3767.2881
-8549.1983,-3767.3118
-8550.7983,-3767.3356
-8552.3983,-3767.3594
-8553.9983,-3767.3831
-8555.5983,-3767.4069
-8557.1983,-3767.4307
-8558.7983,-3767.4544
-8560.3983,-3767.4782
-8561.9983,-3767.502
-8563.5983,-3767.5257
-8565.1983,-3767.5495
-8566.7983,-3767.5733
-8568.3983,-3767.597
-8569.9983,-3767.6208
-8571.5983,-3767.6446
-8573.1982,-3767.6683
-8574.7982,-3767.6921
-8576.3982,-3767.7159
-8577.9982,-3767.7396
-8579.5982,-3767.7634
-8581.1982,-3767.7872
-8582.7982,-3767.8109
-8584.3982,-3767.8347
-8585.9982,-3767.8585
-8587.5982,-3767.8822
-8589.1982,-3767.906
-8590.7982,-3767.9298
-8592.3982,-3767.9535
-8593.8986,-3767.9721
-8595.4994,-3767.9893
-8597.1001,-3768.0065
-8598.7009,-3768.0237
-8600.3017,-3768.0409
-8601.9024,-3768.0581
-8603.5032,-3768.0753
-8605.104,-3768.0925
-8606.7047,-3768.1097
-8608.3055,-3768.1269
-8609.9063,-3768.1441
-8611.507,-3768.1613
-8613.1078,-3768.1785
-8614.7085,-3768.1957
-8616.3093,-3768.2129
-8617.9101,-3768.2301
-8619.5108,-3768.2473
-8621.1116,-3768.2645
-8622.7124,-3768.2817
-8624.3131,-3768.2989
-8625.9139,-3768.3161
-8627.5147,-3768.3333
-8629.1154,-3768.3505
-8630.7162,-3768.3677
-8632.317,-3768.3848
-8633.9177,-3768.402
-8635.5185,-3768.4192
-8637.1192,-3768.4364
-8638.72,-3768.4536
-8640.3208,-3768.4708
-8641.9215,-3768.488
-8643.5223,-3768.5052
-8645.1231,-3768.5224
-8646.7238,-3768.5396
-8648.3246,-3768.5568
-8649.9254,-3768.574
-8651.5261,-3768.5912
-8653.1269,-3768.6084
-8654.7276,-3768.6256
-8656.3284,-3768.6428
-8657.9292,-3768.66
-8659.5299,-3768.6772
-8661.1307,-3768.6944
-8662.7315,-3768.7116
-8664.3322,-3768.7288
-8665.933,-3768.746
-8667.5338,-3768.7632
-8669.1345,-3768.7804
-8670.7353,-3768.7976
-8672.3361,-3768.8148
-8673.9368,-3768.832
-8675.5376,-3768.8492
-8677.1383,-3768.8663
-8678.7391,-3768.8835
-8680.3399,-3768.9007
-8681.9406,-3768.9179
-8683.5414,-3768.9351
-8685.1422,-3768.9523
-8686.7429,-3768.9695
-8688.3437,-3768.9867
-8689.9445,-3769.0039
-8691.5452,-3769.0211
-8693.146,-3769.0383
-8694.7468,-3769.0555
-8696.3475,-3769.0727
-8697.9483,-3769.0899
-8699.549,-3769.1071
-8701.1498,-3769.1243
-8702.7506,-3769.1415
-8704.3513,-3769.1587
-8705.9521,-3769.1759
-8707.5529,-3769.1931
-8709.1536,-3769.2103
-8710.7544,-3769.2275
-8712.3552,-3769.2447
-8713.9559,-3769.2619
-8715.5567,-3769.2791
-8717.1575,-3769.2963
-8718.7582,-3769.3135
-8720.359,-3769.3307
-8721.9597,-3769.3478
-8723.5605,-3769.365
-8725.1613,-3769.3822
-8726.762,-3769.3994
-8728.3628,-3769.4166
-8729.9636,-3769.4338
-8731.5643,-3769.451
-8733.1651,-3769.4682
-8734.7659,-3769.4854
-8736.3666,-3769.5026
-8737.9674,-3769.5198
-8739.5682,-3769.537
-8741.1689,-3769.5542
-8742.7697,-3769.5714
-8744.3704,-3769.5886
-8745.9712,-3769.6058
-8747.572,-3769.623
-8749.1727,-3769.6402
-8750.7735,-3769.6574
-8752.3743,-3769.6746
-8753.975,-3769.6918
-8755.5758,-3769.709
-8757.1766,-3769.7262
-8758.7773,-3769.7434
-8760.3781,-3769.7606
-8761.9789,-3769.7778
-8763.5796,-3769.795
-8765.1804,-3769.8122
-8766.7811,-3769.8293
-8768.3819,-3769.8465
-8769.9827,-3769.8637
-8771.5834,-3769.8809
-8773.1842,-3769.8981
-8774.785,-3769.9153
-8776.3857,-3769.9325
-8777.9865,-3769.9497
-8779.5873,-3769.9669
-8781.188,-3769.9841
-8782.7888,-3770.0013
-8784.3896,-3770.0185
-8785.9903,-3770.0357
-8787.5911,-3770.0529
-8789.1918,-3770.0701
-8790.7926,-3770.0873
-8792.3934,-3770.1045
-8793.9941,-3770.1217
-8795.5949,-3770.1389
-8797.1957,-3770.1561
-8798.7964,-3770.1733
-8800.3972,-3770.1905
-8801.998,-3770.2077
-8803.5987,-3770.2249
-8805.1995,-3770.2421
-8806.8003,-3770.2593
-8808.401,-3770.2765
-8810.0018,-3770.2937
-8811.6025,-3770.3108
-8813.2033,-3770.328
-8814.8041,-3770.3452
-8816.4048,-3770.3624
-8818.0056,-3770.3796
-8819.6064,-3770.3968
-8821.2071,-3770.414
-8822.8079,-3770.4312
-8824.4087,-3770.4484
-8826.0094,-3770.4656
-8827.6102,-3770.4828
-8829.211,-3770.5
-8830.8117,-3770.5172
-8832.4125,-3770.5344
-8834.0132,-3770.5516
-8835.614,-3770.5688
-8837.2148,-3770.586
-8838.8155,-3770.6032
-8840.4163,-3770.6204
-8842.0171,-3770.6376
-8843.6178,-3770.6548
-8845.2186,-3770.672
-8846.8194,-3770.6892
-8848.4201,-3770.7064
-8850.0209,-3770.7236
-8851.6217,-3770.7408
-8853.2224,-3770.758
-8854.8232,-3770.7752
-8856.4239,-3770.7923
-8858.0247,-3770.8095
-8859.4966,-3771.0907
-8861.062,-3771.4341
-8862.6273,-3771.7775
-8864.1926,-3772.1209
-8865.758,-3772.4643
-8867.3233,-3772.8077
-8868.8886,-3773.1511
-8870.454,-3773.4946
-8872.0193,-3773.838
-8873.5846,-3774.1814
-8875.1499,-3774.5248
-8876.7153,-3774.8682
-8878.2806,-3775.2116
-8879.8459,-3775.555
-8881.4113,-3775.8984
-8882.9766,-3776.2418
-8884.5419,-3776.5852
-8886.1073,-3776.9286
-8887.6726,-3777.272
-8889.2379,-3777.6154
-8890.8033,-3777.9588
-8892.3686,-3778.3022
-8893.9339,-3778.6456
-8895.4992,-3778.989
-8897.0646,-3779.3324
-8898.6299,-3779.6759
-8900.1952,-3780.0193
-8901.7606,-3780.3627
-8903.3259,-3780.7061
-8904.8912,-3781.0495
-8906.4566,-3781.3929
-8908.0219,-3781.7363
-8909.5872,-3782.0797
-8911.1526,-3782.4231
-8912.7179,-3782.7665
-8914.2832,-3783.1099
-8915.8485,-3783.4533
-8917.4139,-3783.7967
-8918.9792,-3784.1401
-8920.5445,-3784.4835
-8922.0174,-3784.7736
-8923.5889,-3785.0807
-8925.1604,-3785.3877
-8926.7319,-3785.6947
-8928.3034,-3786.0017
-8929.8749,-3786.3087
-8931.4464,-3786.6158
-8933.0179,-3786.9228
-8934.5894,-3787.2298
-8936.1608,-3787.5368
-8937.7323,-3787.8439
-8939.3038,-3788.1509
-8940.8753,-3788.4579
-8942.4468,-3788.7649
-8944.0183,-3789.0719
-8945.5898,-3789.379
-8947.1613,-3789.686
-8948.7328,-3789.993
-8950.3043,-3790.3
-8951.8758,-3790.607
-8953.4472,-3790.9141
-8955.0187,-3791.2211
-8956.5902,-3791.5281
-8958.1617,-3791.8351
-8959.7332,-3792.1422
-8961.3047,-3792.4492
-8962.8762,-3792.7562
-8964.4477,-3793.0632
-8966.0192,-3793.3702
-8967.5907,-3793.6773
-8969.1622,-3793.9843
-8970.7336,-3794.2913
-8972.3051,-3794.5983
-8973.8766,-3794.9053
-8975.4481,-3795.2124
-8977.0196,-3795.5194
-8978.5911,-3795.8264
-8980.1626,-3796.1334
-8981.7341,-3796.4405
-8983.3056,-3796.7475
-8984.8771,-3797.0545
-8986.4486,-3797.3615
-8988.02,-3797.6685
-8989.5915,-3797.9756
-8991.163,-3798.2826
-8992.7345,-3798.5896
-8994.306,-3798.8966
-8995.8775,-3799.2037
-8997.449,-3799.5107
-8999.0205,-3799.8177

